FA-BARF: Frequency Adapted Bundle-Adjusting Neural Radiance Fields

Neural Radiance Fields (NeRF) have exhibited highly effective performance for photorealistic novel view synthesis recently. However, the key limitation it meets is the reliance on a hand-crafted frequency annealing strategy to recover 3D scenes with imperfect camera poses. The strategy exploits a temporal low-pass filter to guarantee convergence while decelerating the joint optimization of implicit scene reconstruction and camera registration. In this work, we introduce the Frequency Adapted Bundle Adjusting Radiance Field (FA-BARF), substituting the temporal low-pass filter for a frequency-adapted spatial low-pass filter to address the decelerating problem. We establish a theoretical framework to interpret the relationship between position encoding of NeRF and camera registration and show that our frequency-adapted filter can mitigate frequency fluctuation caused by the temporal filter. Furthermore, we show that applying a spatial low-pass filter in NeRF can optimize camera poses productively through radial uncertainty overlaps among various views. Extensive experiments show that FA-BARF can accelerate the joint optimization process under little perturbations in object-centric scenes and recover real-world scenes with unknown camera poses. This implies wider possibilities for NeRF applied in dense 3D mapping and reconstruction under real-time requirements. The code will be released upon paper acceptance.

==> plot_code/data/barf.json <==
[[1706590551.3967886, 1, 0.245784729719162], [1706590581.1068213, 201, 0.20667041838169098], [1706590610.8640833, 401, 0.14147131145000458], [1706590640.5938022, 601, 0.08678020536899567], [1706590670.3051298, 801, 0.06198893487453461], [1706590699.9981298, 1001, 0.04633377119898796], [1706590729.6928182, 1201, 0.03882144019007683], [1706590759.3993976, 1401, 0.033983953297138214], [1706590789.1098268, 1601, 0.02961324341595173], [1706590818.8214288, 1801, 0.02717657946050167], [1706590848.5336573, 2001, 0.02384788729250431], [1706590878.2423663, 2201, 0.0213514044880867], [1706590907.9436595, 2401, 0.01970689930021763], [1706590937.61632, 2601, 0.02003740519285202], [1706590967.3253353, 2801, 0.018525244668126106], [1706590997.0304635, 3001, 0.016901327297091484], [1706591026.716129, 3201, 0.016002509742975235], [1706591056.4065495, 3401, 0.01564791612327099], [1706591086.1289494, 3601, 0.016149548813700676], [1706591115.850093, 3801, 0.013868598267436028], [1706591145.5535243, 4001, 0.014842765405774117], [1706591175.280794, 4201, 0.013099443167448044], [1706591205.0074956, 4401, 0.013474787585437298], [1706591234.7906356, 4601, 0.014248477295041084], [1706591294.2146366, 5001, 0.01248083170503378], [1706591323.939866, 5201, 0.011554446071386337], [1706591353.6685145, 5401, 0.012499937787652016], [1706591383.3656154, 5601, 0.010996884666383266], [1706591413.0872638, 5801, 0.011663311161100864], [1706591442.793407, 6001, 0.011914126574993134], [1706591472.509773, 6201, 0.011915609240531921], [1706591502.2158341, 6401, 0.011752595193684101], [1706591531.9314106, 6601, 0.010728811845183372], [1706591561.6544366, 6801, 0.01124559249728918], [1706591591.3695974, 7001, 0.009622280485928059], [1706591621.0857418, 7201, 0.009753725491464138], [1706591650.8064764, 7401, 0.009670856408774853], [1706591680.5231264, 7601, 0.010270077735185623], [1706591710.2436304, 7801, 0.009506968781352043], [1706591739.9793317, 8001, 0.010469372384250164], [1706591816.160354, 8201, 0.010360757820308208], [1706591846.08014, 8401, 0.009618202224373817], [1706591875.9733012, 8601, 0.0097504872828722], [1706591905.8179338, 8801, 0.00987291056662798], [1706591935.6125913, 9001, 0.009761941619217396], [1706591965.4207714, 9201, 0.009936006739735603], [1706591995.233539, 9401, 0.009514681994915009], [1706592025.0447438, 9601, 0.009946116246283054], [1706592054.8503819, 9801, 0.0097116120159626], [1706592084.6746194, 10001, 0.008296433836221695], [1706592114.4785757, 10201, 0.008975771255791187], [1706592144.2929397, 10401, 0.008400565944612026], [1706592174.12107, 10601, 0.008564148098230362], [1706592203.9591339, 10801, 0.008508313447237015], [1706592233.817852, 11001, 0.008249727077782154], [1706592263.630428, 11201, 0.009149493649601936], [1706592293.4748487, 11401, 0.008318029344081879], [1706592323.3202918, 11601, 0.008942718617618084], [1706592353.1654596, 11801, 0.008850178681313992], [1706592383.0160341, 12001, 0.008341905660927296], [1706592412.8688626, 12201, 0.008466836996376514], [1706592442.7091045, 12401, 0.008437113836407661], [1706592472.5659907, 12601, 0.00812643114477396], [1706592502.4227195, 12801, 0.00819220207631588], [1706592532.2484777, 13001, 0.008584592491388321], [1706592562.1152945, 13201, 0.008968760259449482], [1706592591.9643388, 13401, 0.007895923219621181], [1706592621.7973433, 13601, 0.007979277521371841], [1706592651.6383986, 13801, 0.007870941422879696], [1706592681.4931014, 14001, 0.007376284804195166], [1706592711.3419034, 14201, 0.007280097808688879], [1706592741.2045727, 14401, 0.00819574948400259], [1706592771.0636811, 14601, 0.007944386452436447], [1706592800.9251034, 14801, 0.007963103242218494], [1706592830.7603753, 15001, 0.007767690345644951], [1706592860.6219492, 15201, 0.007661387324333191], [1706592890.492496, 15401, 0.00794494803994894], [1706592920.3461187, 15601, 0.007345962338149548], [1706592950.1981997, 15801, 0.007670505903661251], [1706592980.078785, 16001, 0.008005729876458645], [1706593055.2110276, 16201, 0.007697110064327717], [1706593085.193745, 16401, 0.007007289212197065], [1706593115.1333578, 16601, 0.007822830229997635], [1706593145.0598657, 16801, 0.0073898956179618835], [1706593174.9535205, 17001, 0.007666019722819328], [1706593204.8444872, 17201, 0.007676477078348398], [1706593234.7207143, 17401, 0.008064908906817436], [1706593264.610154, 17601, 0.007243148982524872], [1706593294.4854739, 17801, 0.007371641229838133], [1706593324.3740866, 18001, 0.006933433935046196], [1706593354.2545621, 18201, 0.006403927691280842], [1706593384.1408048, 18401, 0.007386424578726292], [1706593413.9910831, 18601, 0.007976997643709183], [1706593443.8899686, 18801, 0.007639378309249878], [1706593473.7528248, 19001, 0.007651815190911293], [1706593503.6150749, 19201, 0.006787657737731934], [1706593533.5076435, 19401, 0.006786744575947523], [1706593563.385473, 19601, 0.0074873510748147964], [1706593593.2439015, 19801, 0.0069502112455666065], [1706593623.139376, 20001, 0.007110779173672199], [1706593653.0025318, 20201, 0.007223992142826319], [1706593682.8827791, 20401, 0.008129912428557873], [1706593712.7558641, 20601, 0.007452267222106457], [1706593742.6436532, 20801, 0.007302778773009777], [1706593772.5186448, 21001, 0.007308365311473608], [1706593802.3991656, 21201, 0.006774677895009518], [1706593832.275817, 21401, 0.006977940443903208], [1706593862.188876, 21601, 0.006904274225234985], [1706593892.0409126, 21801, 0.006900571286678314], [1706593921.9157417, 22001, 0.0063626766204833984], [1706593951.759872, 22201, 0.006535025779157877], [1706593981.6612906, 22401, 0.0070836408995091915], [1706594011.5241306, 22601, 0.006983046419918537], [1706594041.416002, 22801, 0.00667059188708663], [1706594071.3126674, 23001, 0.00750100240111351], [1706594101.194438, 23201, 0.007600927725434303], [1706594131.1259165, 23401, 0.007204252760857344], [1706594161.0106244, 23601, 0.006958966143429279], [1706594190.8780296, 23801, 0.007083706092089415], [1706594220.784385, 24001, 0.006846699398010969], [1706594295.8577037, 24201, 0.007005911786109209], [1706594325.8333373, 24401, 0.006612046621739864], [1706594355.8365657, 24601, 0.006838115863502026], [1706594385.7718406, 24801, 0.006241717375814915], [1706594415.7001424, 25001, 0.006407944019883871], [1706594445.6056495, 25201, 0.00641102297231555], [1706594475.5488136, 25401, 0.0070253098383545876], [1706594505.4449697, 25601, 0.006745390594005585], [1706594535.3550997, 25801, 0.006416662130504847], [1706594565.2458684, 26001, 0.005952479783445597], [1706594595.1516278, 26201, 0.006744118873029947], [1706594625.0745416, 26401, 0.006723961792886257], [1706594654.9516838, 26601, 0.006365410052239895], [1706594684.84041, 26801, 0.0064182947389781475], [1706594714.7569234, 27001, 0.0061414120718836784], [1706594744.6445985, 27201, 0.006193523295223713], [1706594774.582039, 27401, 0.0067129479721188545], [1706594804.4797199, 27601, 0.006505404599010944], [1706594834.4123008, 27801, 0.00590228196233511], [1706594864.3174026, 28001, 0.005820975173264742], [1706594894.2567995, 28201, 0.006215632893145084], [1706594924.1526103, 28401, 0.006053272169083357], [1706594954.061725, 28601, 0.006225167773663998], [1706594983.9658575, 28801, 0.006226519122719765], [1706595013.9182312, 29001, 0.006263392511755228], [1706595043.8345056, 29201, 0.005944298580288887], [1706595073.7617245, 29401, 0.00610175309702754], [1706595103.7007215, 29601, 0.005867004860192537], [1706595133.6123888, 29801, 0.006652073003351688], [1706595163.5508409, 30001, 0.0062793768011033535], [1706595193.494746, 30201, 0.006172759458422661], [1706595223.4307559, 30401, 0.005908203776925802], [1706595253.3441665, 30601, 0.006183048244565725], [1706595283.2615602, 30801, 0.006209679879248142], [1706595313.190118, 31001, 0.006263552233576775], [1706595343.0837889, 31201, 0.00587146170437336], [1706595373.0128903, 31401, 0.005949659273028374], [1706595402.9822102, 31601, 0.0053846281953155994], [1706595432.9129097, 31801, 0.005648153834044933], [1706595462.8428586, 32001, 0.0058360593393445015], [1706595538.0234778, 32201, 0.005915789399296045], [1706595568.011542, 32401, 0.005645690485835075], [1706595597.9933956, 32601, 0.0061994753777980804], [1706595627.9549794, 32801, 0.005486798007041216], [1706595657.9110136, 33001, 0.006170494016259909], [1706595687.8743615, 33201, 0.005832012742757797], [1706595717.8081892, 33401, 0.005461286287754774], [1706595747.745709, 33601, 0.005617640912532806], [1706595777.6921823, 33801, 0.005108810495585203], [1706595807.6682198, 34001, 0.006010209210216999], [1706595837.6239686, 34201, 0.005346460267901421], [1706595867.5611172, 34401, 0.005418637301772833], [1706595897.5001988, 34601, 0.005620348732918501], [1706595927.4424887, 34801, 0.005437231156975031], [1706595957.416173, 35001, 0.005572666879743338], [1706595987.357696, 35201, 0.005242931190878153], [1706596017.3011656, 35401, 0.005159477703273296], [1706596047.2455716, 35601, 0.005150322336703539], [1706596077.2168486, 35801, 0.004955497104674578], [1706596107.1811202, 36001, 0.005239720921963453], [1706596137.1170638, 36201, 0.004822010640054941], [1706596167.058875, 36401, 0.004686726722866297], [1706596197.031962, 36601, 0.00485398480668664], [1706596226.9934506, 36801, 0.005478816106915474], [1706596256.93987, 37001, 0.005075845401734114], [1706596286.8938997, 37201, 0.005239064805209637], [1706596316.849563, 37401, 0.0046538254246115685], [1706596346.8032403, 37601, 0.005064558703452349], [1706596376.7518256, 37801, 0.005015112459659576], [1706596406.7170508, 38001, 0.004670408088713884], [1706596436.6674871, 38201, 0.004522370174527168], [1706596466.6170573, 38401, 0.005587125662714243], [1706596496.5697007, 38601, 0.004903004504740238], [1706596526.5135076, 38801, 0.0052757058292627335], [1706596556.4820974, 39001, 0.005185166373848915], [1706596586.4505699, 39201, 0.005374148953706026], [1706596616.4403458, 39401, 0.004916269797831774], [1706596646.4457843, 39601, 0.005071111023426056], [1706596676.4239533, 39801, 0.004874732345342636], [1706596706.3759334, 40001, 0.0046104989014565945], [1706596781.5901399, 40201, 0.004828234668821096], [1706596811.5780525, 40401, 0.004795939661562443], [1706596841.5739417, 40601, 0.004718037322163582], [1706596871.5840425, 40801, 0.0047798557206988335], [1706596901.5620708, 41001, 0.0048246257938444614], [1706596931.5337517, 41201, 0.004631020128726959], [1706596961.5256436, 41401, 0.004850519821047783], [1706596991.4785488, 41601, 0.004987491760402918], [1706597021.4253066, 41801, 0.0045585352927446365], [1706597051.3793232, 42001, 0.004700872581452131], [1706597081.3284554, 42201, 0.004950352944433689], [1706597111.302719, 42401, 0.0046054283156991005], [1706597141.2574446, 42601, 0.004814879968762398], [1706597171.2145753, 42801, 0.004446294624358416], [1706597201.202832, 43001, 0.004438280593603849], [1706597231.145769, 43201, 0.004419300705194473], [1706597261.0879335, 43401, 0.004429976921528578], [1706597291.0297227, 43601, 0.004571962635964155], [1706597321.0163949, 43801, 0.004607756156474352], [1706597350.9440997, 44001, 0.004322068765759468], [1706597380.8844984, 44201, 0.004447209648787975], [1706597410.8341017, 44401, 0.004433015827089548], [1706597440.7827837, 44601, 0.004631383344531059], [1706597470.733541, 44801, 0.004646937828511], [1706597500.6960113, 45001, 0.004602978006005287], [1706597530.6608467, 45201, 0.0041215065866708755], [1706597560.6253514, 45401, 0.004577665124088526], [1706597590.5837815, 45601, 0.00469298055395484], [1706597620.5613117, 45801, 0.004497574642300606], [1706597650.5278766, 46001, 0.004781853407621384], [1706597680.5229192, 46201, 0.004657785873860121], [1706597710.4791696, 46401, 0.004853647202253342], [1706597740.4429436, 46601, 0.004791841376572847], [1706597770.4027314, 46801, 0.004340293817222118], [1706597800.3657405, 47001, 0.00427442230284214], [1706597830.3488266, 47201, 0.004116926807910204], [1706597860.3054142, 47401, 0.004539403133094311], [1706597890.2748125, 47601, 0.004209430888295174], [1706597920.2378547, 47801, 0.004106383305042982], [1706597950.24607, 48001, 0.0040951138362288475], [1706598025.5282094, 48201, 0.0041829124093055725], [1706598055.5216105, 48401, 0.004231145139783621], [1706598085.5266929, 48601, 0.004195515997707844], [1706598115.519053, 48801, 0.004250303842127323], [1706598145.5138867, 49001, 0.003918667323887348], [1706598175.5249217, 49201, 0.0037840264849364758], [1706598205.5189333, 49401, 0.004044558387249708], [1706598235.4741573, 49601, 0.003881982294842601], [1706598265.4860423, 49801, 0.004047999158501625], [1706598295.4879284, 50001, 0.003879661438986659], [1706598325.4816587, 50201, 0.0038067034911364317], [1706598355.451592, 50401, 0.0038629858754575253], [1706598385.4331856, 50601, 0.003923190291970968], [1706598415.400821, 50801, 0.0035279777366667986], [1706598445.4141328, 51001, 0.0038609690964221954], [1706598475.3926294, 51201, 0.003799427067860961], [1706598505.3977342, 51401, 0.004199791233986616], [1706598535.3868306, 51601, 0.004169367253780365], [1706598565.3529549, 51801, 0.003964425064623356], [1706598595.307308, 52001, 0.0038755489513278008], [1706598625.2651622, 52201, 0.0039182910695672035], [1706598655.2054532, 52401, 0.003774486016482115], [1706598685.1744902, 52601, 0.0036505332682281733], [1706598715.1065364, 52801, 0.003953095525503159], [1706598745.004356, 53001, 0.0034753046929836273], [1706598774.893074, 53201, 0.00395228574052453], [1706598804.8187034, 53401, 0.003942579496651888], [1706598834.7365239, 53601, 0.0038835066370666027], [1706598864.6671798, 53801, 0.003913864027708769], [1706598894.5451384, 54001, 0.003745508613064885], [1706598924.4239342, 54201, 0.0036460089031606913], [1706598954.3194144, 54401, 0.0038297923747450113], [1706598984.1838324, 54601, 0.0038449340499937534], [1706599014.0423834, 54801, 0.003633399261161685], [1706599043.9020221, 55001, 0.0037049923557788134], [1706599073.819804, 55201, 0.003925147466361523], [1706599103.7308657, 55401, 0.003690933808684349], [1706599133.6169603, 55601, 0.0036462130956351757], [1706599163.4641466, 55801, 0.003619229421019554], [1706599193.3201723, 56001, 0.0038004424422979355], [1706599268.4950986, 56201, 0.004027651622891426], [1706599298.465642, 56401, 0.003644616575911641], [1706599328.3721192, 56601, 0.0037170415744185448], [1706599358.234535, 56801, 0.0037120538763701916], [1706599388.0939062, 57001, 0.0038234498351812363], [1706599417.9489536, 57201, 0.0037100028712302446], [1706599447.77114, 57401, 0.003427439369261265], [1706599477.5990603, 57601, 0.003696586936712265], [1706599507.446023, 57801, 0.003543067490682006], [1706599537.256373, 58001, 0.003434845944866538], [1706599567.0628037, 58201, 0.0034370683133602142], [1706599596.8787854, 58401, 0.0035081543028354645], [1706599626.6871698, 58601, 0.0037989781703799963], [1706599656.4937134, 58801, 0.0032170021440833807], [1706599686.271865, 59001, 0.0033478611148893833], [1706599716.0873816, 59201, 0.0037115770392119884], [1706599745.881052, 59401, 0.0035915207117795944], [1706599775.6518266, 59601, 0.0034184646792709827], [1706599805.4598734, 59801, 0.003198905847966671], [1706599835.273922, 60001, 0.0032562282867729664], [1706599865.0318284, 60201, 0.003346075303852558], [1706599894.815175, 60401, 0.0035134265199303627], [1706599924.607479, 60601, 0.0034592433366924524], [1706599954.376502, 60801, 0.0030697339680045843], [1706599984.160695, 61001, 0.003215265227481723], [1706600013.9285839, 61201, 0.0030128657817840576], [1706600043.707635, 61401, 0.003111374331638217], [1706600073.4973545, 61601, 0.0035623961593955755], [1706600103.2746644, 61801, 0.00362134026363492], [1706600133.0416248, 62001, 0.0034686459694057703], [1706600162.8211353, 62201, 0.0033910609781742096], [1706600192.6104944, 62401, 0.003366593737155199], [1706600222.3746095, 62601, 0.0031826661434024572], [1706600252.1421785, 62801, 0.0030570721719413996], [1706600281.902869, 63001, 0.003323574084788561], [1706600311.654045, 63201, 0.0033682193607091904], [1706600341.412452, 63401, 0.003105797339230776], [1706600371.144579, 63601, 0.00319103104993701], [1706600400.8976305, 63801, 0.003070130245760083], [1706600430.652266, 64001, 0.003216543234884739], [1706600505.8473928, 64201, 0.0029232536908239126], [1706600535.7567735, 64401, 0.0031332324724644423], [1706600565.5678365, 64601, 0.0030908642802387476], [1706600595.3485372, 64801, 0.0030911187641322613], [1706600625.1371708, 65001, 0.0031094637233763933], [1706600654.899495, 65201, 0.003180417697876692], [1706600684.6651373, 65401, 0.003136144718155265], [1706600714.4395459, 65601, 0.002993954112753272], [1706600744.1715276, 65801, 0.002896076999604702], [1706600773.9238734, 66001, 0.00288753560744226], [1706600803.6732519, 66201, 0.003209581831470132], [1706600833.4220076, 66401, 0.0031508191023021936], [1706600863.15722, 66601, 0.0029492739122360945], [1706600892.9203136, 66801, 0.0030746280681341887], [1706600922.6582355, 67001, 0.003149945056065917], [1706600952.3837066, 67201, 0.0032370304688811302], [1706600982.1131532, 67401, 0.0032081156969070435], [1706601011.8679194, 67601, 0.003018340328708291], [1706601041.600165, 67801, 0.0032613847870379686], [1706601071.3293653, 68001, 0.003107669996097684], [1706601101.0907953, 68201, 0.0029113232158124447], [1706601130.8311942, 68401, 0.0027771182358264923], [1706601160.557471, 68601, 0.002938335994258523], [1706601190.3083239, 68801, 0.0028675168287009], [1706601220.036494, 69001, 0.0027104609180241823], [1706601249.7490988, 69201, 0.0029303848277777433], [1706601279.4713144, 69401, 0.0027398376259952784], [1706601309.2024527, 69601, 0.0027376587968319654], [1706601338.975122, 69801, 0.0027067475020885468], [1706601368.686994, 70001, 0.0027436160016804934], [1706601398.4213505, 70201, 0.0027945260517299175], [1706601428.125851, 70401, 0.002935567405074835], [1706601457.8597062, 70601, 0.0030347700230777264], [1706601487.6004128, 70801, 0.0029900840017944574], [1706601517.336244, 71001, 0.0031626331619918346], [1706601547.062662, 71201, 0.003133524674922228], [1706601576.780152, 71401, 0.0030887972097843885], [1706601606.4829826, 71601, 0.002982308389618993], [1706601636.1937943, 71801, 0.003025974612683058], [1706601665.9046998, 72001, 0.00301808281801641], [1706601741.000363, 72201, 0.0027838503010571003], [1706601770.9331167, 72401, 0.0025464685168117285], [1706601800.7567883, 72601, 0.0028814643155783415], [1706601830.51422, 72801, 0.00276588904671371], [1706601860.266944, 73001, 0.002840452129021287], [1706601889.99597, 73201, 0.0028652276378124952], [1706601919.7527132, 73401, 0.002948218025267124], [1706601949.482653, 73601, 0.002849065698683262], [1706601979.1985192, 73801, 0.0028628106229007244], [1706602008.9323637, 74001, 0.00282154674641788], [1706602038.7025204, 74201, 0.0028278648387640715], [1706602068.4143376, 74401, 0.0027207755483686924], [1706602098.1276846, 74601, 0.00271270121447742], [1706602127.8508468, 74801, 0.002825765870511532], [1706602157.5804424, 75001, 0.002880551153793931], [1706602187.3059926, 75201, 0.0027897870168089867], [1706602217.0585718, 75401, 0.0026392757426947355], [1706602246.7929628, 75601, 0.0027083158493041992], [1706602276.502994, 75801, 0.002612476935610175], [1706602306.2141879, 76001, 0.0026640151627361774], [1706602335.9295778, 76201, 0.0026848595589399338], [1706602365.638806, 76401, 0.0027052329387515783], [1706602395.355896, 76601, 0.0026682461611926556], [1706602425.066485, 76801, 0.0026842658407986164], [1706602454.7840269, 77001, 0.002537755062803626], [1706602484.5059593, 77201, 0.002567797899246216], [1706602514.2217698, 77401, 0.0025049797259271145], [1706602543.9312625, 77601, 0.0028965389356017113], [1706602573.638593, 77801, 0.002853550249710679], [1706602603.3594356, 78001, 0.0026034796610474586], [1706602633.099869, 78201, 0.0025585906114429235], [1706602662.8091457, 78401, 0.0026322186458855867], [1706602692.5111864, 78601, 0.0024343226104974747], [1706602722.2332907, 78801, 0.0024968639481812716], [1706602751.9538064, 79001, 0.0024763718247413635], [1706602781.653394, 79201, 0.0026704268530011177], [1706602811.391645, 79401, 0.0026312086265534163], [1706602841.1036751, 79601, 0.002650932874530554], [1706602870.8165388, 79801, 0.002520438749343157], [1706602900.5318737, 80001, 0.0025526422541588545], [1706602975.6522841, 80201, 0.0027632378041744232], [1706603005.5504868, 80401, 0.002899792743846774], [1706603035.3198357, 80601, 0.002795069245621562], [1706603065.0372753, 80801, 0.0027661556378006935], [1706603094.7523108, 81001, 0.0028677841182798147], [1706603124.4711833, 81201, 0.0027484875172376633], [1706603154.16599, 81401, 0.0026317876763641834], [1706603183.8747096, 81601, 0.002642761915922165], [1706603213.594047, 81801, 0.0029162948485463858], [1706603243.3193524, 82001, 0.002815158572047949], [1706603273.037794, 82201, 0.0027539157308638096], [1706603302.7418435, 82401, 0.0029093881603330374], [1706603332.4678826, 82601, 0.0027785710990428925], [1706603362.1699858, 82801, 0.0023857380729168653], [1706603391.8472037, 83001, 0.002606394002214074], [1706603421.5600502, 83201, 0.0026872518938034773], [1706603451.2660255, 83401, 0.0025936057791113853], [1706603480.9746764, 83601, 0.0026109241880476475], [1706603510.6777203, 83801, 0.002439260482788086], [1706603540.347708, 84001, 0.002438233233988285], [1706603570.0349157, 84201, 0.00251984060741961], [1706603599.7635775, 84401, 0.0024198952596634626], [1706603629.459434, 84601, 0.002650863490998745], [1706603659.1441312, 84801, 0.0023894740734249353], [1706603688.8341742, 85001, 0.002560763619840145], [1706603718.5542672, 85201, 0.0022911035921424627], [1706603748.2552652, 85401, 0.002527982462197542], [1706603777.9145608, 85601, 0.0025834792759269476], [1706603807.6001167, 85801, 0.0025359808932989836], [1706603837.2893186, 86001, 0.0024923840537667274], [1706603866.9814312, 86201, 0.0026477938517928123], [1706603896.6926649, 86401, 0.002703985432162881], [1706603926.3986855, 86601, 0.002634333213791251], [1706603956.0732691, 86801, 0.002645580330863595], [1706603985.7680094, 87001, 0.002725771861150861], [1706604015.4507828, 87201, 0.0025767709594219923], [1706604045.123252, 87401, 0.0028247791342437267], [1706604074.8184505, 87601, 0.002714568516239524], [1706604104.4889357, 87801, 0.0027989563532173634], [1706604134.1926236, 88001, 0.0027952182572335005], [1706604209.2965107, 88201, 0.0027670578565448523], [1706604239.197034, 88401, 0.0028612606693059206], [1706604268.9785872, 88601, 0.00270031183026731], [1706604298.727254, 88801, 0.002549229422584176], [1706604328.4552646, 89001, 0.00270195328630507], [1706604358.1500542, 89201, 0.002844758564606309], [1706604387.8553712, 89401, 0.0028081717900931835], [1706604417.5597343, 89601, 0.0027365379501134157], [1706604447.2643259, 89801, 0.0026872605085372925], [1706604476.9780452, 90001, 0.002860273467376828], [1706604506.6455653, 90201, 0.003010015469044447], [1706604536.3487833, 90401, 0.0030437742825597525], [1706604566.0629232, 90601, 0.0029508720617741346], [1706604595.780791, 90801, 0.0027939139399677515], [1706604625.4714766, 91001, 0.0027331847231835127], [1706604655.202626, 91201, 0.002815794199705124], [1706604684.9292665, 91401, 0.00271661882288754], [1706604714.6438704, 91601, 0.0026715423446148634], [1706604744.3732703, 91801, 0.002656797645613551], [1706604774.0738938, 92001, 0.00268056383356452], [1706604803.7987845, 92201, 0.0025432303082197905], [1706604833.5270703, 92401, 0.0026572593487799168], [1706604863.2866373, 92601, 0.002508781384676695], [1706604893.0265484, 92801, 0.0024817197117954493], [1706604922.7554586, 93001, 0.0023442101664841175], [1706604952.518572, 93201, 0.0024571658577769995], [1706604982.2592363, 93401, 0.002488679252564907], [1706605012.009835, 93601, 0.002344874432310462], [1706605041.789674, 93801, 0.002623600885272026], [1706605071.555813, 94001, 0.0027714127209037542], [1706605101.3363013, 94201, 0.0027231292333453894], [1706605131.0932271, 94401, 0.0026524406857788563], [1706605160.8683898, 94601, 0.002670265268534422], [1706605190.6357937, 94801, 0.0027581905014812946], [1706605220.4352276, 95001, 0.0027035479433834553], [1706605250.2106311, 95201, 0.002739423420280218], [1706605280.002687, 95401, 0.0028549309354275465], [1706605309.7966597, 95601, 0.0030519431456923485], [1706605339.5828483, 95801, 0.003092340659350157], [1706605369.3793328, 96001, 0.002962339436635375], [1706605444.6111293, 96201, 0.0030892060603946447], [1706605474.6220858, 96401, 0.0031053454149514437], [1706605504.5770552, 96601, 0.0032023219391703606], [1706605534.4315372, 96801, 0.0032452468294650316], [1706605564.2896717, 97001, 0.003422316163778305], [1706605594.1484737, 97201, 0.003665416268631816], [1706605623.9684932, 97401, 0.003432720899581909], [1706605653.8312666, 97601, 0.00335771800018847], [1706605683.7143872, 97801, 0.0035479820799082518], [1706605713.557361, 98001, 0.003671857062727213], [1706605743.4138937, 98201, 0.0033645874354988337], [1706605773.2608547, 98401, 0.0033779367804527283], [1706605803.1042821, 98601, 0.003366074524819851], [1706605832.9544752, 98801, 0.0033163910266011953], [1706605862.8267164, 99001, 0.0030740583315491676], [1706605892.6894515, 99201, 0.0033138154540210962], [1706605922.544008, 99401, 0.0031116486061364412], [1706605952.4122865, 99601, 0.0031988993287086487], [1706605982.2706406, 99801, 0.003260284662246704], [1706606012.1326194, 100001, 0.0031773564405739307], [1706606041.9998364, 100201, 0.003156930673867464], [1706606071.8601985, 100401, 0.00308838183991611], [1706606101.7699084, 100601, 0.002774219959974289], [1706606131.6226428, 100801, 0.0028901733458042145], [1706606161.4946864, 101001, 0.0028644355479627848], [1706606191.3813267, 101201, 0.002701019635424018], [1706606221.2505968, 101401, 0.002815230516716838], [1706606251.1098425, 101601, 0.0027370229363441467], [1706606280.9768858, 101801, 0.0028030346147716045], [1706606310.8642497, 102001, 0.0029923717956990004], [1706606340.7694147, 102201, 0.002956305630505085], [1706606370.6591206, 102401, 0.003071553073823452], [1706606400.5781834, 102601, 0.0030104676261544228], [1706606430.438806, 102801, 0.0028742991853505373], [1706606460.320951, 103001, 0.0027106027118861675], [1706606490.2118192, 103201, 0.002722944598644972], [1706606520.1244106, 103401, 0.003017089795321226], [1706606550.025954, 103601, 0.002800186164677143], [1706606579.9574544, 103801, 0.0026432822924107313], [1706606609.8601503, 104001, 0.0026537845842540264], [1706606685.1544144, 104201, 0.0025579421781003475], [1706606715.1524208, 104401, 0.0025974810123443604], [1706606745.1208937, 104601, 0.0024511797819286585], [1706606775.0878644, 104801, 0.002520064590498805], [1706606805.0286515, 105001, 0.0025257004890590906], [1706606834.9627266, 105201, 0.0027107829228043556], [1706606864.899791, 105401, 0.0025177777279168367], [1706606894.8405058, 105601, 0.0023895036429166794], [1706606924.781491, 105801, 0.002449643798172474], [1706606954.706246, 106001, 0.00239597843028605], [1706606984.666555, 106201, 0.002421644050627947], [1706607014.6315272, 106401, 0.0024039011914283037], [1706607044.592465, 106601, 0.002327005611732602], [1706607074.526096, 106801, 0.0023283883929252625], [1706607104.4726462, 107001, 0.0025283873546868563], [1706607134.4021802, 107201, 0.002556229243054986], [1706607164.3705316, 107401, 0.00250426703132689], [1706607194.2819288, 107601, 0.002441651653498411], [1706607224.1959403, 107801, 0.002186024794355035], [1706607254.1258235, 108001, 0.0021680938079953194], [1706607284.073236, 108201, 0.0021261258516460657], [1706607314.0085492, 108401, 0.002124467398971319], [1706607343.9257286, 108601, 0.0021209598053246737], [1706607373.8665595, 108801, 0.0022042887285351753], [1706607403.7982397, 109001, 0.0022026365622878075], [1706607433.7352126, 109201, 0.0023666652850806713], [1706607463.678616, 109401, 0.002400459023192525], [1706607493.6053746, 109601, 0.002333501586690545], [1706607523.5588357, 109801, 0.0021619158796966076], [1706607553.4909146, 110001, 0.0020785725209861994], [1706607583.405442, 110201, 0.002173245418816805], [1706607613.3188076, 110401, 0.002261832822114229], [1706607643.2507236, 110601, 0.0022036421578377485], [1706607673.1874545, 110801, 0.0021011142525821924], [1706607703.0805771, 111001, 0.002089442452415824], [1706607733.008201, 111201, 0.002030913485214114], [1706607762.9629154, 111401, 0.002071443945169449], [1706607792.9340959, 111601, 0.0019672277849167585], [1706607822.8787804, 111801, 0.002033676253631711], [1706607852.8352847, 112001, 0.002145182341337204], [1706607928.1049693, 112201, 0.0020904983393847942], [1706607958.0999217, 112401, 0.002247776836156845], [1706607988.088474, 112601, 0.0021164431236684322], [1706608018.081792, 112801, 0.002055183984339237], [1706608048.0775535, 113001, 0.0019828500226140022], [1706608078.0493317, 113201, 0.0019294380908831954], [1706608108.0380642, 113401, 0.0020732490811496973], [1706608138.0267568, 113601, 0.0019683002028614283], [1706608167.9979403, 113801, 0.0019251949852332473], [1706608197.9978828, 114001, 0.0019882728811353445], [1706608228.001417, 114201, 0.00201254989951849], [1706608258.0010867, 114401, 0.001972462283447385], [1706608288.0060914, 114601, 0.002020876156166196], [1706608317.972138, 114801, 0.0020557506941258907], [1706608347.970711, 115001, 0.0020588876213878393], [1706608377.9726067, 115201, 0.002051016315817833], [1706608407.98383, 115401, 0.00202389364130795], [1706608437.9459317, 115601, 0.002146346727386117], [1706608467.93551, 115801, 0.0020412057638168335], [1706608497.9490602, 116001, 0.001886411220766604], [1706608527.940645, 116201, 0.00189306924585253], [1706608557.9480271, 116401, 0.0018823083955794573], [1706608587.9443774, 116601, 0.0018556395079940557], [1706608617.9123037, 116801, 0.0018691772129386663], [1706608647.9345336, 117001, 0.001828006817959249], [1706608677.9117734, 117201, 0.0018867539474740624], [1706608707.9178042, 117401, 0.00189187191426754], [1706608737.9161053, 117601, 0.0019046443048864603], [1706608767.904892, 117801, 0.0018996220314875245], [1706608797.8967395, 118001, 0.0019906258676201105], [1706608827.8914418, 118201, 0.0018836392555385828], [1706608857.8962665, 118401, 0.0019335686229169369], [1706608887.8792102, 118601, 0.001956657040864229], [1706608917.8648748, 118801, 0.0019328778143972158], [1706608947.848745, 119001, 0.0018529724329710007], [1706608977.84448, 119201, 0.0018309105653315783], [1706609007.8452752, 119401, 0.001879777410067618], [1706609037.8415153, 119601, 0.0018248680280521512], [1706609067.8386736, 119801, 0.0017549368785694242], [1706609097.8122327, 120001, 0.0018558528972789645], [1706609173.1288066, 120201, 0.001819211756810546], [1706609203.1244469, 120401, 0.0017082149861380458], [1706609233.1555202, 120601, 0.00178080378100276], [1706609263.2058442, 120801, 0.0017978395335376263], [1706609293.232694, 121001, 0.001720673986710608], [1706609323.24488, 121201, 0.001787068322300911], [1706609353.24722, 121401, 0.0017073297640308738], [1706609383.2542655, 121601, 0.0017230984522029757], [1706609413.2531657, 121801, 0.0017291674157604575], [1706609443.2462182, 122001, 0.0017234471160918474], [1706609473.2337534, 122201, 0.001815412542782724], [1706609503.224077, 122401, 0.0019249555189162493], [1706609533.211209, 122601, 0.0019089537672698498], [1706609563.2280793, 122801, 0.0018158444436267018], [1706609593.2756987, 123001, 0.0018228122498840094], [1706609623.3063433, 123201, 0.001765945227816701], [1706609653.314437, 123401, 0.0017730302643030882], [1706609683.3293083, 123601, 0.001718216808512807], [1706609713.3492553, 123801, 0.001708919182419777], [1706609743.3466384, 124001, 0.0016340507427230477], [1706609773.3593004, 124201, 0.0016566812992095947], [1706609803.3747287, 124401, 0.00167718471493572], [1706609833.3809702, 124601, 0.00168688187841326], [1706609863.3852942, 124801, 0.001644654548726976], [1706609893.3857753, 125001, 0.0015601211925968528], [1706609923.4055953, 125201, 0.0015866378089413047], [1706609953.4073384, 125401, 0.0016007127705961466], [1706609983.4066765, 125601, 0.0016878708265721798], [1706610013.42793, 125801, 0.0016686818562448025], [1706610043.4456697, 126001, 0.0017320704646408558], [1706610073.4596982, 126201, 0.0017446896526962519], [1706610103.4454486, 126401, 0.0016753580421209335], [1706610133.4511228, 126601, 0.001685278955847025], [1706610163.4604437, 126801, 0.0016800634330138564], [1706610193.4736807, 127001, 0.0016632159240543842], [1706610223.4693983, 127201, 0.0017273479606956244], [1706610253.4757755, 127401, 0.0017025390407070518], [1706610283.5021937, 127601, 0.0016190316528081894], [1706610313.5026758, 127801, 0.0016789281507954001], [1706610343.5145037, 128001, 0.0016482805367559195], [1706610418.8058867, 128201, 0.0015870785573497415], [1706610448.8430028, 128401, 0.0016009238315746188], [1706610478.8490593, 128601, 0.001609415514394641], [1706610508.8639076, 128801, 0.0016644096467643976], [1706610538.8773527, 129001, 0.0016236366936936975], [1706610568.9107924, 129201, 0.0016801697202026844], [1706610598.9004622, 129401, 0.001708485302515328], [1706610628.900873, 129601, 0.0016819896409288049], [1706610658.9421384, 129801, 0.001704560942016542], [1706610688.948797, 130001, 0.0016764202155172825], [1706610718.94126, 130201, 0.0016018034657463431], [1706610748.9499724, 130401, 0.0016450687544420362], [1706610778.9466355, 130601, 0.0016310503706336021], [1706610808.9572642, 130801, 0.0016683831345289946], [1706610838.9586504, 131001, 0.0016757437260821462], [1706610868.9661274, 131201, 0.0016771998489275575], [1706610898.9882736, 131401, 0.0016627977602183819], [1706610928.9822068, 131601, 0.0016298177652060986], [1706610958.9740767, 131801, 0.0016695207450538874], [1706610988.9997225, 132001, 0.0016380035085603595], [1706611019.0169497, 132201, 0.0016472580609843135], [1706611049.0269752, 132401, 0.0017106740269809961], [1706611079.0305557, 132601, 0.0016953264130279422], [1706611109.0357041, 132801, 0.0016343056922778487], [1706611139.0449102, 133001, 0.0016701333224773407], [1706611169.0534863, 133201, 0.0016295303357765079], [1706611199.0698583, 133401, 0.0016595718916505575], [1706611229.073407, 133601, 0.0016732295043766499], [1706611259.082944, 133801, 0.00167064368724823], [1706611289.1019788, 134001, 0.0017173367086797953], [1706611319.0984585, 134201, 0.0017207463970407844], [1706611349.0985968, 134401, 0.0017070507165044546], [1706611379.0699801, 134601, 0.001699413638561964], [1706611409.0653796, 134801, 0.0016960488865152001], [1706611439.0568016, 135001, 0.0016654535429552197], [1706611469.057061, 135201, 0.0016103669768199325], [1706611499.0829298, 135401, 0.0016280191484838724], [1706611529.0927837, 135601, 0.0015946626663208008], [1706611559.1009207, 135801, 0.0016701355343684554], [1706611589.1058702, 136001, 0.0016465344233438373], [1706611664.4353707, 136201, 0.0016073128208518028], [1706611694.4410186, 136401, 0.0016374716069549322], [1706611724.449085, 136601, 0.0015683239325881004], [1706611754.4589152, 136801, 0.0015790422912687063], [1706611784.4702563, 137001, 0.0015509810764342546], [1706611814.495026, 137201, 0.001528045511804521], [1706611844.500945, 137401, 0.0015222590882331133], [1706611874.5036862, 137601, 0.001552778878249228], [1706611904.503712, 137801, 0.0014951396733522415], [1706611934.5109086, 138001, 0.001540569239296019], [1706611964.5309372, 138201, 0.0015217774780467153], [1706611994.5379465, 138401, 0.0015679104253649712], [1706612024.5521405, 138601, 0.0015454377280548215], [1706612054.559622, 138801, 0.001624241005629301], [1706612084.6086648, 139001, 0.0016079306369647384], [1706612114.645156, 139201, 0.0016450723633170128], [1706612144.639601, 139401, 0.0016089483397081494], [1706612174.6557355, 139601, 0.0016291792271658778], [1706612204.6552856, 139801, 0.0015885140746831894], [1706612234.671373, 140001, 0.0015607414534315467], [1706612264.6831439, 140201, 0.001584346522577107], [1706612294.7012126, 140401, 0.0014489793684333563], [1706612324.7118633, 140601, 0.0014986112946644425], [1706612354.7201328, 140801, 0.0015336349606513977], [1706612384.7305717, 141001, 0.0015638588229194283], [1706612414.769846, 141201, 0.0015352301998063922], [1706612444.8114247, 141401, 0.001584012876264751], [1706612474.8239815, 141601, 0.0015837840037420392], [1706612504.8294952, 141801, 0.0016103910747915506], [1706612534.8392892, 142001, 0.0015676292823627591], [1706612564.8489935, 142201, 0.0015456386609002948], [1706612594.87367, 142401, 0.0015346453292295337], [1706612624.882435, 142601, 0.0015228640986606479], [1706612654.9124832, 142801, 0.0014724143547937274], [1706612684.9496524, 143001, 0.0015219947090372443], [1706612714.9816003, 143201, 0.0015476347180083394], [1706612745.0056057, 143401, 0.0015771633479744196], [1706612775.0235956, 143601, 0.0015258726198226213], [1706612805.0608594, 143801, 0.0015882495790719986], [1706612835.0985262, 144001, 0.0015984062338247895], [1706612910.5543077, 144201, 0.0015785946743562818], [1706612940.604556, 144401, 0.0015110924141481519], [1706612970.6488853, 144601, 0.0015645753592252731], [1706613000.6521647, 144801, 0.0015363055281341076], [1706613030.660324, 145001, 0.0015291499439626932], [1706613060.6665375, 145201, 0.0015435322420671582], [1706613090.6907756, 145401, 0.0015382944839075208], [1706613120.6973777, 145601, 0.0015413293149322271], [1706613150.6981454, 145801, 0.0015524777118116617], [1706613180.7123914, 146001, 0.0014924478018656373], [1706613210.7107828, 146201, 0.001566645223647356], [1706613240.7092123, 146401, 0.0015455035027116537], [1706613270.724138, 146601, 0.0015012702206149697], [1706613300.737803, 146801, 0.0015338690718635917], [1706613330.7534537, 147001, 0.0014983444707468152], [1706613360.7660959, 147201, 0.0014597364934161305], [1706613390.7597957, 147401, 0.0014996820827946067], [1706613420.7699933, 147601, 0.0015281321248039603], [1706613450.7824337, 147801, 0.0014841329539194703], [1706613480.790276, 148001, 0.0015432379441335797], [1706613510.8109488, 148201, 0.001516451477073133], [1706613540.8108177, 148401, 0.0014958762330934405], [1706613570.826155, 148601, 0.0014860295923426747], [1706613600.8708134, 148801, 0.0015668603591620922], [1706613630.9187405, 149001, 0.0015052984235808253], [1706613660.9382544, 149201, 0.0014968467876315117], [1706613690.9675007, 149401, 0.0014882643008604646], [1706613721.0051217, 149601, 0.0014770451234653592], [1706613751.025292, 149801, 0.0014380445936694741], [1706613781.0298321, 150001, 0.001417291583493352], [1706613811.0364068, 150201, 0.0014277767622843385], [1706613841.0448647, 150401, 0.0013845589710399508], [1706613871.0471048, 150601, 0.0014029329176992178], [1706613901.0713034, 150801, 0.0014288463862612844], [1706613931.0794756, 151001, 0.0014034691266715527], [1706613961.0897508, 151201, 0.0014389540301635861], [1706613991.1097684, 151401, 0.001420817687176168], [1706614021.1219366, 151601, 0.0014219105942174792], [1706614051.1597369, 151801, 0.001411406323313713], [1706614081.200177, 152001, 0.0013835669960826635], [1706614156.6363468, 152201, 0.0013841670006513596], [1706614186.6753032, 152401, 0.0014231447130441666], [1706614216.6870317, 152601, 0.0014607558259740472], [1706614246.7153387, 152801, 0.0014176309341564775], [1706614276.7306654, 153001, 0.0014625986805185676], [1706614306.7740755, 153201, 0.001397155923768878], [1706614336.7955863, 153401, 0.0014262667391449213], [1706614366.8286362, 153601, 0.0014031237224116921], [1706614396.8540027, 153801, 0.0014444813132286072], [1706614426.893226, 154001, 0.001352599705569446], [1706614456.9132788, 154201, 0.001412182697094977], [1706614486.9485438, 154401, 0.001429102965630591], [1706614516.9889903, 154601, 0.0014218630967661738], [1706614547.0171876, 154801, 0.001432962715625763], [1706614577.0290768, 155001, 0.0014461844693869352], [1706614607.0819814, 155201, 0.0014299129834398627], [1706614637.0964718, 155401, 0.0014548316830769181], [1706614667.1176944, 155601, 0.0014497122028842568], [1706614697.13513, 155801, 0.0014241631142795086], [1706614727.1695724, 156001, 0.0014245596248656511], [1706614757.2170336, 156201, 0.0014020138187333941], [1706614787.2497468, 156401, 0.0014144259039312601], [1706614817.2930007, 156601, 0.0013729991624131799], [1706614847.3214927, 156801, 0.0013955029426142573], [1706614877.3485367, 157001, 0.0014319692272692919], [1706614907.3583739, 157201, 0.0014243748737499118], [1706614937.3835268, 157401, 0.001399357570335269], [1706614967.429667, 157601, 0.0013287800829857588], [1706614997.4525409, 157801, 0.0013644160935655236], [1706615027.4897642, 158001, 0.0013475819723680615], [1706615057.526574, 158201, 0.0013381066964939237], [1706615087.5524206, 158401, 0.0013756848638877273], [1706615117.6093352, 158601, 0.0014039468951523304], [1706615147.6295614, 158801, 0.001343918265774846], [1706615177.6460514, 159001, 0.001367846387438476], [1706615207.6595094, 159201, 0.0013806455535814166], [1706615237.6883376, 159401, 0.0014041598187759519], [1706615267.727699, 159601, 0.0013930470449849963], [1706615297.7855341, 159801, 0.001381329377181828], [1706615327.8249013, 160001, 0.0014182499144226313], [1706615403.2826562, 160201, 0.0014192506205290556], [1706615433.345794, 160401, 0.0014008724829182029], [1706615463.3908725, 160601, 0.0013909853296354413], [1706615493.4292574, 160801, 0.0013521910877898335], [1706615523.48078, 161001, 0.0014169360511004925], [1706615553.5248442, 161201, 0.0014138835249468684], [1706615583.574654, 161401, 0.0013973762979730964], [1706615613.6002436, 161601, 0.0013813568511977792], [1706615643.612699, 161801, 0.001391866127960384], [1706615673.6774168, 162001, 0.0014103882713243365], [1706615703.6952791, 162201, 0.0013916417956352234], [1706615733.7136853, 162401, 0.001383907743729651], [1706615763.7654214, 162601, 0.001345830038189888], [1706615793.8042521, 162801, 0.001325594144873321], [1706615823.867403, 163001, 0.0013365262420848012], [1706615853.927696, 163201, 0.001311619533225894], [1706615883.9776692, 163401, 0.0013485436793416739], [1706615914.0111718, 163601, 0.0013597272336483002], [1706615944.0534468, 163801, 0.001406549010425806], [1706615974.0826745, 164001, 0.0013987586135044694], [1706616004.1363666, 164201, 0.0014041179092600942], [1706616034.2022648, 164401, 0.0013620015233755112], [1706616064.242544, 164601, 0.0013411887921392918], [1706616094.308458, 164801, 0.001387957250699401], [1706616124.3542123, 165001, 0.0014125015586614609], [1706616154.399803, 165201, 0.0013737970730289817], [1706616184.4342287, 165401, 0.001378257991746068], [1706616214.4688077, 165601, 0.001377226784825325], [1706616244.5237782, 165801, 0.0013518434716388583], [1706616274.545619, 166001, 0.0013667771127074957], [1706616304.6162443, 166201, 0.0013529194984585047], [1706616334.672223, 166401, 0.0013214527862146497], [1706616364.7276244, 166601, 0.0013476962922140956], [1706616394.7899835, 166801, 0.0013565787812694907], [1706616424.8460429, 167001, 0.0013827156508341432], [1706616454.8965223, 167201, 0.0013298660051077604], [1706616484.951153, 167401, 0.001334021333605051], [1706616514.96316, 167601, 0.001340197864919901], [1706616544.9686363, 167801, 0.0013547060079872608], [1706616574.990003, 168001, 0.0013661034172400832], [1706616650.4799633, 168201, 0.001360627356916666], [1706616680.5405169, 168401, 0.0013531233416870236], [1706616710.5656424, 168601, 0.0013310819631442428], [1706616740.6148105, 168801, 0.0013098777271807194], [1706616770.646827, 169001, 0.001327451434917748], [1706616800.6643689, 169201, 0.0013503304217010736], [1706616830.7010617, 169401, 0.0013689318438991904], [1706616860.7461972, 169601, 0.0013596320059150457], [1706616890.7608683, 169801, 0.0013436927692964673], [1706616920.7848938, 170001, 0.0013425899669528008], [1706616950.8431182, 170201, 0.001339460606686771], [1706616980.8784826, 170401, 0.0013474100269377232], [1706617010.9337492, 170601, 0.0013836669968441129], [1706617040.9721544, 170801, 0.0013614241033792496], [1706617071.0243692, 171001, 0.0014017425710335374], [1706617101.0619252, 171201, 0.001381790149025619], [1706617131.1166754, 171401, 0.0013602882390841842], [1706617161.1608248, 171601, 0.0013921101344749331], [1706617191.2204247, 171801, 0.0013699432602152228], [1706617221.261462, 172001, 0.0013919025659561157], [1706617251.3152337, 172201, 0.0013597833458334208], [1706617281.352858, 172401, 0.0013744444586336613], [1706617311.4076312, 172601, 0.001380444853566587], [1706617341.4366798, 172801, 0.0013695867964997888], [1706617371.5071607, 173001, 0.0013458707835525274], [1706617401.5253386, 173201, 0.0013534508179873228], [1706617431.540653, 173401, 0.001343834912404418], [1706617461.5892503, 173601, 0.0013848628150299191], [1706617491.639821, 173801, 0.0013550925068557262], [1706617521.7098308, 174001, 0.001371077261865139], [1706617551.7382839, 174201, 0.0013949876883998513], [1706617581.7892714, 174401, 0.0013992693275213242], [1706617611.8113196, 174601, 0.0013680377742275596], [1706617641.8360803, 174801, 0.0013647036394104362], [1706617671.8751552, 175001, 0.0013959958450868726], [1706617701.9083524, 175201, 0.0013782628811895847], [1706617731.9320047, 175401, 0.0013741857837885618], [1706617762.0028987, 175601, 0.0013357970165088773], [1706617792.0336218, 175801, 0.0013654159847646952], [1706617822.1032112, 176001, 0.0013375725829973817], [1706617897.5788763, 176201, 0.0013567969435825944], [1706617927.6517825, 176401, 0.0013733204687014222], [1706617957.6880927, 176601, 0.0013732698280364275], [1706617987.7449346, 176801, 0.0013762558810412884], [1706618017.7748609, 177001, 0.0013804396148771048], [1706618047.8405309, 177201, 0.0013530571013689041], [1706618077.8770099, 177401, 0.0013672071509063244], [1706618107.9369686, 177601, 0.001361857051961124], [1706618137.9529552, 177801, 0.0013747098855674267], [1706618168.0058422, 178001, 0.0013679249677807093], [1706618198.029771, 178201, 0.0013495864113792777], [1706618228.0919847, 178401, 0.0013503390364348888], [1706618258.1426668, 178601, 0.0013342752354219556], [1706618288.1980114, 178801, 0.0013733083615079522], [1706618318.2260928, 179001, 0.001367157674394548], [1706618348.2872274, 179201, 0.0013540682848542929], [1706618378.3353288, 179401, 0.0013381567550823092], [1706618408.3963594, 179601, 0.0013778561260551214], [1706618438.4211996, 179801, 0.0013317093253135681], [1706618468.4908385, 180001, 0.0013305183965712786], [1706618498.5339718, 180201, 0.0013342669699341059], [1706618528.609159, 180401, 0.0013281666906550527], [1706618558.6814446, 180601, 0.0013401132309809327], [1706618588.7001455, 180801, 0.0013579023070633411], [1706618618.7607982, 181001, 0.001307175261899829], [1706618648.782688, 181201, 0.0013189850142225623], [1706618678.8396106, 181401, 0.0013188523007556796], [1706618708.885452, 181601, 0.0013446470256894827], [1706618738.9350638, 181801, 0.0013436052249744534], [1706618768.9802995, 182001, 0.0013167139841243625], [1706618799.0458956, 182201, 0.0012857893016189337], [1706618829.1146195, 182401, 0.0013151559978723526], [1706618859.1478949, 182601, 0.001345115597359836], [1706618889.2133512, 182801, 0.0013305948814377189], [1706618919.2984867, 183001, 0.0013011610135436058], [1706618949.3711207, 183201, 0.0013310411013662815], [1706618979.4076552, 183401, 0.0013294470263645053], [1706619009.4655428, 183601, 0.0013822609325870872], [1706619039.4916446, 183801, 0.0013314267853274941], [1706619069.5192606, 184001, 0.0013434686698019505], [1706619145.0535548, 184201, 0.0013514633756130934], [1706619175.1225913, 184401, 0.0013246051967144012], [1706619205.1315722, 184601, 0.0013831616379320621], [1706619235.1406379, 184801, 0.0013758521527051926], [1706619265.204802, 185001, 0.0013825708301737905], [1706619295.2710907, 185201, 0.0013404145138338208], [1706619325.33099, 185401, 0.0013284513261169195], [1706619355.3975284, 185601, 0.0013504094677045941], [1706619385.4369018, 185801, 0.0013511648867279291], [1706619415.5112302, 186001, 0.0013598364312201738], [1706619445.5557396, 186201, 0.0013433718122541904], [1706619475.5853825, 186401, 0.0013898569159209728], [1706619505.6645155, 186601, 0.0013672849163413048], [1706619535.7434273, 186801, 0.0013591235037893057], [1706619565.7688, 187001, 0.0013342587044462562], [1706619595.828283, 187201, 0.0013362538302317262], [1706619625.8768146, 187401, 0.0013302763691172004], [1706619655.9321022, 187601, 0.0013304220046848059], [1706619686.0002708, 187801, 0.0013427521334961057], [1706619716.0468862, 188001, 0.001308910083025694], [1706619746.1027677, 188201, 0.001325667486526072], [1706619776.1643116, 188401, 0.0013330766232684255], [1706619806.2291064, 188601, 0.001294716028496623], [1706619836.2854836, 188801, 0.0012955059064552188], [1706619866.3532486, 189001, 0.0013192120241001248], [1706619896.4255457, 189201, 0.0013634082861244678], [1706619926.4594836, 189401, 0.0013299070997163653], [1706619956.517794, 189601, 0.001334435772150755], [1706619986.5652854, 189801, 0.001326636178418994], [1706620016.6348205, 190001, 0.0013038896722719073], [1706620046.6864178, 190201, 0.0013425524812191725], [1706620076.784478, 190401, 0.0013203151756897569], [1706620106.812836, 190601, 0.0013260170817375183], [1706620136.8830218, 190801, 0.0013404208002611995], [1706620166.9355166, 191001, 0.0013679852709174156], [1706620196.9944673, 191201, 0.0013256738893687725], [1706620227.0617685, 191401, 0.001331248553469777], [1706620257.1277413, 191601, 0.001322592725045979], [1706620287.1670878, 191801, 0.0013935023453086615], [1706620317.2338202, 192001, 0.0013723918236792088], [1706620392.7254639, 192201, 0.0013644563732668757], [1706620422.7968605, 192401, 0.0013318076962605119], [1706620452.8510795, 192601, 0.0013706363970413804], [1706620482.8949313, 192801, 0.0013445090735331178], [1706620512.953525, 193001, 0.0013486393727362156], [1706620543.0041986, 193201, 0.0013357845600694418], [1706620573.0644088, 193401, 0.0013699366245418787], [1706620603.094141, 193601, 0.0013469347031787038], [1706620633.1522872, 193801, 0.001397570944391191], [1706620663.179817, 194001, 0.001432745368219912], [1706620693.2406247, 194201, 0.0014240038581192493], [1706620723.3098714, 194401, 0.0014268251834437251], [1706620753.3529825, 194601, 0.0014158982085064054], [1706620783.4253118, 194801, 0.001390249584801495], [1706620813.4876626, 195001, 0.0013557466445490718], [1706620843.5410266, 195201, 0.0013895088341087103], [1706620873.6054063, 195401, 0.0013791655655950308], [1706620903.6449275, 195601, 0.0013743122108280659], [1706620933.6935112, 195801, 0.00136302481405437], [1706620963.7313051, 196001, 0.0013520055217668414], [1706620993.7791352, 196201, 0.0013305459870025516], [1706621023.8307319, 196401, 0.0013755472609773278], [1706621053.8710217, 196601, 0.001369889359921217], [1706621083.9391096, 196801, 0.001350956503301859], [1706621113.9788659, 197001, 0.0013721276773139834], [1706621144.0195208, 197201, 0.0013864542124792933], [1706621174.0628343, 197401, 0.0013376390561461449], [1706621204.0787065, 197601, 0.001366523909382522], [1706621234.1451287, 197801, 0.0013449093094095588], [1706621264.1693203, 198001, 0.001368332770653069], [1706621294.1777656, 198201, 0.00135898613370955], [1706621324.226613, 198401, 0.0013398041483014822], [1706621354.28246, 198601, 0.0013715395471081138], [1706621384.3319573, 198801, 0.0013942327350378036], [1706621414.3875003, 199001, 0.0013371584936976433], [1706621444.4361026, 199201, 0.0013151579769328237], [1706621474.501097, 199401, 0.001324699493125081], [1706621504.5298183, 199601, 0.0013601869577541947], [1706621534.5711617, 199801, 0.0013163023395463824], [1706621564.6110697, 200001, 0.0013048957334831357]]

==> plot_code/data/mipbarf_10.json <==
[[1706325661.1504376, 1, 0.2457115352153778], [1706325693.8660157, 201, 0.22292056679725647], [1706325726.7896483, 401, 0.1836884617805481], [1706325759.9914746, 601, 0.14723749458789825], [1706325793.2351153, 801, 0.11019053310155869], [1706325826.4604392, 1001, 0.08343953639268875], [1706325859.7378476, 1201, 0.06585715711116791], [1706325892.9904885, 1401, 0.050547949969768524], [1706325926.2503483, 1601, 0.03754328563809395], [1706325959.4748034, 1801, 0.027445588260889053], [1706325992.6991293, 2001, 0.02161303535103798], [1706326025.9053211, 2201, 0.016445448622107506], [1706326059.10053, 2401, 0.013959906995296478], [1706326092.30685, 2601, 0.011767303571105003], [1706326125.502209, 2801, 0.012011775746941566], [1706326158.7026834, 3001, 0.010402214713394642], [1706326191.8883955, 3201, 0.009579364210367203], [1706326225.0759823, 3401, 0.009046786464750767], [1706326258.2501056, 3601, 0.008362457156181335], [1706326291.41879, 3801, 0.009488532319664955], [1706326324.6192443, 4001, 0.008129849098622799], [1706326357.7958393, 4201, 0.008479246869683266], [1706326391.0096843, 4401, 0.00791117176413536], [1706326424.202947, 4601, 0.007404838688671589], [1706326490.5596316, 5001, 0.0068980623036623], [1706326523.7449348, 5201, 0.007207165006548166], [1706326556.90854, 5401, 0.007766569498926401], [1706326590.0831163, 5601, 0.006820255424827337], [1706326623.2698977, 5801, 0.007095050066709518], [1706326656.4404128, 6001, 0.007218810264021158], [1706326689.6418707, 6201, 0.006572274956852198], [1706326722.844323, 6401, 0.006811212282627821], [1706326756.0653799, 6601, 0.006348529364913702], [1706326789.249167, 6801, 0.007044075522571802], [1706326822.4717627, 7001, 0.006679778452962637], [1706326855.657987, 7201, 0.006341851782053709], [1706326888.862009, 7401, 0.007024482358247042], [1706326922.0537863, 7601, 0.00650439178571105], [1706326955.2291825, 7801, 0.0066922795958817005], [1706326988.3894165, 8001, 0.00586161483079195], [1706327071.0116172, 8201, 0.006150924600660801], [1706327104.0484076, 8401, 0.006172186695039272], [1706327137.2086205, 8601, 0.006201442331075668], [1706327170.3737676, 8801, 0.006131465081125498], [1706327203.5746567, 9001, 0.006381088402122259], [1706327236.7606246, 9201, 0.0059282416477799416], [1706327269.9377236, 9401, 0.005880586802959442], [1706327303.1286664, 9601, 0.0062303380109369755], [1706327336.3003428, 9801, 0.005265476647764444], [1706327369.4803512, 10001, 0.005312464199960232], [1706327402.6568453, 10201, 0.005641981028020382], [1706327435.8439803, 10401, 0.00513840327039361], [1706327469.0020857, 10601, 0.006189423613250256], [1706327502.157838, 10801, 0.005833707749843597], [1706327535.3086185, 11001, 0.005069472827017307], [1706327568.4718018, 11201, 0.004963040817528963], [1706327601.6286252, 11401, 0.005007768981158733], [1706327634.7723994, 11601, 0.005900767166167498], [1706327667.9321887, 11801, 0.004973366856575012], [1706327701.0659866, 12001, 0.006013896316289902], [1706327734.2203536, 12201, 0.0055559552274644375], [1706327767.3577526, 12401, 0.0053918627090752125], [1706327800.4725194, 12601, 0.005058702547103167], [1706327833.5833416, 12801, 0.005103646777570248], [1706327866.721757, 13001, 0.005294059403240681], [1706327899.837608, 13201, 0.004914569668471813], [1706327932.9959397, 13401, 0.004882790148258209], [1706327966.1162894, 13601, 0.004869809839874506], [1706327999.2197893, 13801, 0.00492034200578928], [1706328032.3579056, 14001, 0.005108970683068037], [1706328065.4710612, 14201, 0.004659432452172041], [1706328098.5635867, 14401, 0.005115771200507879], [1706328131.6754148, 14601, 0.004935558419674635], [1706328164.767049, 14801, 0.004632642492651939], [1706328197.8786664, 15001, 0.005050066392868757], [1706328230.9489784, 15201, 0.00496585201472044], [1706328264.0386071, 15401, 0.005127252079546452], [1706328297.1361592, 15601, 0.004923600237816572], [1706328330.24648, 15801, 0.004830657504498959], [1706328363.3533714, 16001, 0.005261609330773354], [1706328444.8551495, 16201, 0.004582169000059366], [1706328477.8951113, 16401, 0.004477427341043949], [1706328510.9681895, 16601, 0.004601817112416029], [1706328544.051282, 16801, 0.004695500712841749], [1706328577.131185, 17001, 0.004695121198892593], [1706328610.2623088, 17201, 0.004579317755997181], [1706328643.3733516, 17401, 0.004799079615622759], [1706328676.4938486, 17601, 0.004776427522301674], [1706328709.5842106, 17801, 0.004495678469538689], [1706328742.6832905, 18001, 0.004339510574936867], [1706328775.769982, 18201, 0.0043888273648917675], [1706328808.8811138, 18401, 0.004919723607599735], [1706328841.9763317, 18601, 0.005256250500679016], [1706328875.0933762, 18801, 0.004472522065043449], [1706328908.1961424, 19001, 0.004199679475277662], [1706328941.2912278, 19201, 0.0040818857960402966], [1706328974.3897989, 19401, 0.004264159593731165], [1706329007.4889646, 19601, 0.0040089450776577], [1706329040.5878513, 19801, 0.004561397712677717], [1706329073.6903443, 20001, 0.00455685518682003], [1706329106.765775, 20201, 0.004468690603971481], [1706329139.8378606, 20401, 0.004200533963739872], [1706329172.9398162, 20601, 0.004044222179800272], [1706329206.0362685, 20801, 0.003919234964996576], [1706329239.1246665, 21001, 0.0043488298542797565], [1706329272.2148008, 21201, 0.0041671753861010075], [1706329305.3305187, 21401, 0.003906588070094585], [1706329338.4233758, 21601, 0.004158197436481714], [1706329371.5052521, 21801, 0.004038706421852112], [1706329404.5484917, 22001, 0.003897028509527445], [1706329437.6310802, 22201, 0.004160562064498663], [1706329470.7061677, 22401, 0.003737312974408269], [1706329503.7979472, 22601, 0.00432469230145216], [1706329536.8881, 22801, 0.004377370234578848], [1706329569.9720404, 23001, 0.0038779692258685827], [1706329603.0246468, 23201, 0.00387598411180079], [1706329636.1057107, 23401, 0.0037271748296916485], [1706329669.1916208, 23601, 0.0040543824434280396], [1706329702.2619991, 23801, 0.0036112116649746895], [1706329735.3166802, 24001, 0.0038155680522322655], [1706329816.811832, 24201, 0.003896971233189106], [1706329849.8681788, 24401, 0.003942158073186874], [1706329882.8982234, 24601, 0.0037219396326690912], [1706329915.971688, 24801, 0.0042711771093308926], [1706329949.0515642, 25001, 0.003928134683519602], [1706329982.1407025, 25201, 0.003692563157528639], [1706330015.2122612, 25401, 0.0036401094403117895], [1706330048.2771697, 25601, 0.0037593257147818804], [1706330081.3607981, 25801, 0.003813544986769557], [1706330114.4683065, 26001, 0.003825625404715538], [1706330147.5591679, 26201, 0.003654265543445945], [1706330180.639158, 26401, 0.0038300605956465006], [1706330213.7032182, 26601, 0.0035077794454991817], [1706330246.7694952, 26801, 0.0033862050622701645], [1706330279.849285, 27001, 0.003799241501837969], [1706330312.9122262, 27201, 0.003631278406828642], [1706330345.9670637, 27401, 0.003453509183600545], [1706330379.0359087, 27601, 0.0038331004325300455], [1706330412.1074173, 27801, 0.003667614422738552], [1706330445.2006712, 28001, 0.003540842095389962], [1706330478.2896256, 28201, 0.0037952035199850798], [1706330511.3559868, 28401, 0.00349188270047307], [1706330544.4227855, 28601, 0.0038101528771221638], [1706330577.495792, 28801, 0.003278156043961644], [1706330610.5623062, 29001, 0.0033973988611251116], [1706330643.6527598, 29201, 0.003813205286860466], [1706330676.7144294, 29401, 0.0033941599540412426], [1706330709.7861161, 29601, 0.003434210317209363], [1706330742.863414, 29801, 0.003676188876852393], [1706330775.9396489, 30001, 0.003477649297565222], [1706330808.9798203, 30201, 0.00357174058444798], [1706330842.050695, 30401, 0.0033350763842463493], [1706330875.1092744, 30601, 0.0036686332896351814], [1706330908.1949558, 30801, 0.00333770620636642], [1706330941.2323904, 31001, 0.003147040493786335], [1706330974.2926178, 31201, 0.0036147753708064556], [1706331007.365014, 31401, 0.0035731487441807985], [1706331040.4455624, 31601, 0.0033018982503563166], [1706331073.5125465, 31801, 0.0031035589054226875], [1706331106.5802395, 32001, 0.00328529579564929], [1706331188.0664756, 32201, 0.0033724012318998575], [1706331221.076423, 32401, 0.003148736199364066], [1706331254.1246047, 32601, 0.003406953765079379], [1706331287.1777296, 32801, 0.0031200514640659094], [1706331320.277057, 33001, 0.003276939271017909], [1706331353.3533032, 33201, 0.0032586646266281605], [1706331386.428638, 33401, 0.0028339289128780365], [1706331419.5042014, 33601, 0.003111169906333089], [1706331452.5639474, 33801, 0.0032408488914370537], [1706331485.6311052, 34001, 0.0033407334703952074], [1706331518.695151, 34201, 0.0031113331206142902], [1706331551.800641, 34401, 0.0034474870190024376], [1706331584.8736901, 34601, 0.0033609415404498577], [1706331617.9339302, 34801, 0.0031041642650961876], [1706331651.007805, 35001, 0.0032132859341800213], [1706331684.1059792, 35201, 0.0032784724608063698], [1706331717.1551924, 35401, 0.0030319797806441784], [1706331750.1990972, 35601, 0.0030547049827873707], [1706331783.270618, 35801, 0.003303790232166648], [1706331816.3391135, 36001, 0.002859260654076934], [1706331849.3675106, 36201, 0.002855160739272833], [1706331882.4379144, 36401, 0.003278833581134677], [1706331915.4928598, 36601, 0.0030913795344531536], [1706331948.542705, 36801, 0.0030250614508986473], [1706331981.6015894, 37001, 0.0030766138806939125], [1706332014.6566699, 37201, 0.0029863929376006126], [1706332047.6899667, 37401, 0.00275423820130527], [1706332080.7475286, 37601, 0.003027975792065263], [1706332113.8146849, 37801, 0.0030239217448979616], [1706332146.871209, 38001, 0.003393384162336588], [1706332179.9296992, 38201, 0.003142991103231907], [1706332212.9979742, 38401, 0.003123858477920294], [1706332246.0843, 38601, 0.002933099865913391], [1706332279.1259484, 38801, 0.0028132223524153233], [1706332312.17561, 39001, 0.0027363288681954145], [1706332345.2036672, 39201, 0.0027936631813645363], [1706332378.2316175, 39401, 0.002876076614484191], [1706332411.2767248, 39601, 0.002926180837675929], [1706332444.3062558, 39801, 0.0027464120648801327], [1706332477.3492787, 40001, 0.002731319284066558], [1706332558.8416326, 40201, 0.002754709916189313], [1706332591.848211, 40401, 0.002586625050753355], [1706332624.8556201, 40601, 0.0026509349700063467], [1706332657.9049048, 40801, 0.002668919274583459], [1706332690.9339519, 41001, 0.002952061127871275], [1706332723.9927092, 41201, 0.002838830929249525], [1706332757.0465329, 41401, 0.0026986561715602875], [1706332790.0797627, 41601, 0.0029275703709572554], [1706332823.147087, 41801, 0.0027345556300133467], [1706332856.2034273, 42001, 0.002700196346268058], [1706332889.23797, 42201, 0.0028245788998901844], [1706332922.2915745, 42401, 0.0027893513906747103], [1706332955.3324423, 42601, 0.0029660507570952177], [1706332988.3714588, 42801, 0.002701339079067111], [1706333021.4300482, 43001, 0.00276206131093204], [1706333054.4625092, 43201, 0.0024997349828481674], [1706333087.5090292, 43401, 0.00286809797398746], [1706333120.5567625, 43601, 0.0026406638789922], [1706333153.600388, 43801, 0.002612998941913247], [1706333186.658087, 44001, 0.002644116524606943], [1706333219.7195702, 44201, 0.002657591598108411], [1706333252.7541132, 44401, 0.00263545336201787], [1706333285.8005562, 44601, 0.0027808367740362883], [1706333318.82627, 44801, 0.002632332965731621], [1706333351.8801577, 45001, 0.0025103806983679533], [1706333384.8955786, 45201, 0.0025147581472992897], [1706333417.9614542, 45401, 0.002431764965876937], [1706333451.032164, 45601, 0.002427118131890893], [1706333484.0654979, 45801, 0.002332306234166026], [1706333517.1088645, 46001, 0.0025694200303405523], [1706333550.136029, 46201, 0.0025974921882152557], [1706333583.1727326, 46401, 0.0028413475956767797], [1706333616.2303286, 46601, 0.002525066491216421], [1706333649.2498412, 46801, 0.0026395877357572317], [1706333682.3026779, 47001, 0.0028336807154119015], [1706333715.332533, 47201, 0.0023354152217507362], [1706333748.3858697, 47401, 0.002729809144511819], [1706333781.4520388, 47601, 0.002351099159568548], [1706333814.4849834, 47801, 0.0021959193982183933], [1706333847.537914, 48001, 0.0025178997311741114], [1706333929.0406373, 48201, 0.0025846499484032393], [1706333962.044492, 48401, 0.0026095083449035883], [1706333995.0842068, 48601, 0.002420011442154646], [1706334028.1249561, 48801, 0.0026616023387759924], [1706334061.172982, 49001, 0.002323759952560067], [1706334094.2484593, 49201, 0.002337108366191387], [1706334127.2781215, 49401, 0.002482038689777255], [1706334160.323488, 49601, 0.002542284084483981], [1706334193.3525507, 49801, 0.0025307207833975554], [1706334226.3942199, 50001, 0.00244296551682055], [1706334259.4472735, 50201, 0.0023160804994404316], [1706334292.484516, 50401, 0.00241931458003819], [1706334325.531915, 50601, 0.00244073080830276], [1706334358.5599532, 50801, 0.0023580186534672976], [1706334391.6141372, 51001, 0.002394517417997122], [1706334424.6413856, 51201, 0.0023245832417160273], [1706334457.686721, 51401, 0.0024119748268276453], [1706334490.6950653, 51601, 0.0024334292393177748], [1706334523.7194283, 51801, 0.002326928311958909], [1706334556.7352521, 52001, 0.002496975241228938], [1706334589.7825246, 52201, 0.0022349655628204346], [1706334622.8128314, 52401, 0.0022280889097601175], [1706334655.8495898, 52601, 0.0023014280013740063], [1706334688.8879645, 52801, 0.0023304999340325594], [1706334721.9158978, 53001, 0.0022409968078136444], [1706334754.9416692, 53201, 0.002197490306571126], [1706334787.9838703, 53401, 0.002310079289600253], [1706334821.0407414, 53601, 0.0022475298028439283], [1706334854.0668807, 53801, 0.002213273895904422], [1706334887.1164742, 54001, 0.002183954929932952], [1706334920.1436725, 54201, 0.0022476811427623034], [1706334953.1793532, 54401, 0.002180317183956504], [1706334986.226117, 54601, 0.0020556419622153044], [1706335019.2585232, 54801, 0.002111487090587616], [1706335052.3051314, 55001, 0.0021331338211894035], [1706335085.3120043, 55201, 0.002216820139437914], [1706335118.346759, 55401, 0.002307357033714652], [1706335151.4041398, 55601, 0.002117975614964962], [1706335184.4441562, 55801, 0.0022600064985454082], [1706335217.4640372, 56001, 0.0021739823278039694], [1706335298.8869512, 56201, 0.0024230289272964], [1706335331.8656216, 56401, 0.0022508481051772833], [1706335364.87592, 56601, 0.002128418069332838], [1706335397.9023898, 56801, 0.002332481322810054], [1706335430.9270785, 57001, 0.0022494965232908726], [1706335463.97749, 57201, 0.0023228037171065807], [1706335496.9846926, 57401, 0.0019432841800153255], [1706335530.0316935, 57601, 0.002232789993286133], [1706335563.053291, 57801, 0.002078357618302107], [1706335596.0953958, 58001, 0.002164989709854126], [1706335629.1243844, 58201, 0.002098619472235441], [1706335662.1739511, 58401, 0.0019700229167938232], [1706335695.219332, 58601, 0.0020800402853637934], [1706335728.2405822, 58801, 0.0020395296160131693], [1706335761.27851, 59001, 0.001959538785740733], [1706335794.2926283, 59201, 0.0020031926687806845], [1706335827.3364277, 59401, 0.0021732442546635866], [1706335860.3515975, 59601, 0.0020102239213883877], [1706335893.3862324, 59801, 0.00222918763756752], [1706335926.4200554, 60001, 0.0019441386684775352], [1706335959.4478974, 60201, 0.0019559951033443213], [1706335992.4687214, 60401, 0.0022228434681892395], [1706336025.5179608, 60601, 0.002004042034968734], [1706336058.5376883, 60801, 0.001917696208693087], [1706336091.5702705, 61001, 0.001922881230711937], [1706336124.5922894, 61201, 0.0019876942969858646], [1706336157.609923, 61401, 0.0019334829412400723], [1706336190.6205397, 61601, 0.001981747802346945], [1706336223.677894, 61801, 0.0022285287268459797], [1706336256.6978989, 62001, 0.0021065024193376303], [1706336289.737317, 62201, 0.0019168662838637829], [1706336322.7545002, 62401, 0.0020078844390809536], [1706336355.78498, 62601, 0.002074266318231821], [1706336388.8048031, 62801, 0.0020784169901162386], [1706336421.8425775, 63001, 0.002023979788646102], [1706336454.8522263, 63201, 0.001789775094948709], [1706336487.8869884, 63401, 0.0019190143793821335], [1706336520.905012, 63601, 0.0018734559416770935], [1706336553.924623, 63801, 0.0020043805707246065], [1706336586.950591, 64001, 0.0018737748032435775], [1706336668.3405797, 64201, 0.0019107754342257977], [1706336701.352365, 64401, 0.0019697099924087524], [1706336734.3530798, 64601, 0.0019420504104346037], [1706336767.3535671, 64801, 0.0018522394821047783], [1706336800.403075, 65001, 0.001955605112016201], [1706336833.45624, 65201, 0.0017115655355155468], [1706336866.4801483, 65401, 0.0017917454242706299], [1706336899.5311475, 65601, 0.001903605298139155], [1706336932.55875, 65801, 0.0019257966196164489], [1706336965.5851097, 66001, 0.0018085300689563155], [1706336998.5972793, 66201, 0.001972944475710392], [1706337031.638504, 66401, 0.001930887927301228], [1706337064.6625016, 66601, 0.0019070549169555306], [1706337097.6921716, 66801, 0.0018297075293958187], [1706337130.7082164, 67001, 0.0018590303370729089], [1706337163.7652385, 67201, 0.0018996181897819042], [1706337196.7910457, 67401, 0.0016507575055584311], [1706337229.8288386, 67601, 0.001827429747208953], [1706337262.8479345, 67801, 0.0018111416138708591], [1706337295.8744378, 68001, 0.0020242370665073395], [1706337328.887504, 68201, 0.0018023233860731125], [1706337361.9123526, 68401, 0.0017231523524969816], [1706337394.9339106, 68601, 0.001880012103356421], [1706337427.9522374, 68801, 0.0019900319166481495], [1706337460.9798956, 69001, 0.001768843736499548], [1706337494.0165274, 69201, 0.0017364233499392867], [1706337527.0297127, 69401, 0.0018216127064079046], [1706337560.0569048, 69601, 0.001814199611544609], [1706337593.0596406, 69801, 0.0016388276126235723], [1706337626.0839276, 70001, 0.0016811653040349483], [1706337659.114888, 70201, 0.0018412452191114426], [1706337692.1643012, 70401, 0.0017429455183446407], [1706337725.178334, 70601, 0.00180592923425138], [1706337758.2401502, 70801, 0.001680110115557909], [1706337791.2489653, 71001, 0.0018934763502329588], [1706337824.2764323, 71201, 0.0017423559911549091], [1706337857.2882133, 71401, 0.0017728249076753855], [1706337890.3318336, 71601, 0.0018452052026987076], [1706337923.3390672, 71801, 0.001783290645107627], [1706337956.383958, 72001, 0.0015828561736270785], [1706338037.8125753, 72201, 0.0016239979304373264], [1706338070.780074, 72401, 0.0017256499268114567], [1706338103.7372227, 72601, 0.0015735926572233438], [1706338136.7607038, 72801, 0.0017185626784339547], [1706338169.784224, 73001, 0.0016218574019148946], [1706338202.824128, 73201, 0.0016510924324393272], [1706338235.8568041, 73401, 0.001716954866424203], [1706338268.897512, 73601, 0.0016443864442408085], [1706338301.9119034, 73801, 0.001664407318457961], [1706338334.946283, 74001, 0.0015861202264204621], [1706338367.9549098, 74201, 0.001578755327500403], [1706338401.0048823, 74401, 0.0017336400924250484], [1706338434.005679, 74601, 0.0016640967223793268], [1706338467.04192, 74801, 0.0017386743566021323], [1706338500.0618424, 75001, 0.0017872104654088616], [1706338533.1064544, 75201, 0.001695048762485385], [1706338566.1178803, 75401, 0.0017047643195837736], [1706338599.1780508, 75601, 0.0016987969866022468], [1706338632.1880739, 75801, 0.0016779102152213454], [1706338665.2279425, 76001, 0.0016921525821089745], [1706338698.2632735, 76201, 0.001515921438112855], [1706338731.291313, 76401, 0.001647353172302246], [1706338764.3597355, 76601, 0.001647206605412066], [1706338797.3815565, 76801, 0.001710388227365911], [1706338830.4284966, 77001, 0.00164973852224648], [1706338863.4419713, 77201, 0.0015336943324655294], [1706338896.4620833, 77401, 0.0015082185855135322], [1706338929.4842355, 77601, 0.00157918652985245], [1706338962.5450978, 77801, 0.0016199032543227077], [1706338995.5666132, 78001, 0.0016206084983423352], [1706339028.59342, 78201, 0.0015696778427809477], [1706339061.612294, 78401, 0.0016035499284043908], [1706339094.6632469, 78601, 0.001526553649455309], [1706339127.6815672, 78801, 0.0015512719983235002], [1706339160.712488, 79001, 0.0015575629658997059], [1706339193.7429245, 79201, 0.0015208477852866054], [1706339226.7692192, 79401, 0.0015263500390574336], [1706339259.8068058, 79601, 0.0014302113559097052], [1706339292.815713, 79801, 0.0014353602891787887], [1706339325.839125, 80001, 0.0014862037496641278], [1706339407.265919, 80201, 0.0015545105561614037], [1706339440.2435179, 80401, 0.0016436150763183832], [1706339473.253946, 80601, 0.0015057283453643322], [1706339506.2779741, 80801, 0.001488442998379469], [1706339539.2984798, 81001, 0.001490826834924519], [1706339572.3554492, 81201, 0.0015688586281612515], [1706339605.386053, 81401, 0.0014197954442352057], [1706339638.412277, 81601, 0.0015697833150625229], [1706339671.474794, 81801, 0.0015144100179895759], [1706339704.4831238, 82001, 0.0015181989874690771], [1706339737.5310965, 82201, 0.0012844523880630732], [1706339770.56662, 82401, 0.0014942636480554938], [1706339803.6024635, 82601, 0.0015203028451651335], [1706339836.63601, 82801, 0.0015476495027542114], [1706339869.6480198, 83001, 0.0016031622653827071], [1706339902.6682873, 83201, 0.001414829515852034], [1706339935.721082, 83401, 0.0014557861723005772], [1706339968.7786746, 83601, 0.0015460572903975844], [1706340001.7840574, 83801, 0.0015213533770292997], [1706340034.8253465, 84001, 0.0014075678773224354], [1706340067.833707, 84201, 0.0013398395385593176], [1706340100.8641415, 84401, 0.0013892462011426687], [1706340133.8977354, 84601, 0.001420600339770317], [1706340166.9105341, 84801, 0.0014761665370315313], [1706340199.953699, 85001, 0.0014387258561328053], [1706340232.9916835, 85201, 0.0015008127084001899], [1706340266.0214124, 85401, 0.0015015038661658764], [1706340299.0577972, 85601, 0.0014298134483397007], [1706340332.0586586, 85801, 0.0016255514929071069], [1706340365.0936782, 86001, 0.001410030061379075], [1706340398.1169393, 86201, 0.0013719314010813832], [1706340431.1536238, 86401, 0.0014645277988165617], [1706340464.1783617, 86601, 0.0014049168676137924], [1706340497.222793, 86801, 0.001438279403373599], [1706340530.2206113, 87001, 0.0014102306449785829], [1706340563.221191, 87201, 0.0015026566106826067], [1706340596.2337513, 87401, 0.0013800037559121847], [1706340629.2447364, 87601, 0.001319017494097352], [1706340662.288154, 87801, 0.001370042678900063], [1706340695.2934206, 88001, 0.0013368722284212708], [1706340776.6777487, 88201, 0.0013711684150621295], [1706340809.7085238, 88401, 0.001299995114095509], [1706340842.7025042, 88601, 0.0013619737001135945], [1706340875.713011, 88801, 0.001458771643228829], [1706340908.7299352, 89001, 0.0014121448621153831], [1706340941.744575, 89201, 0.0013826342765241861], [1706340974.7802727, 89401, 0.001403442001901567], [1706341007.790556, 89601, 0.0013664081925526261], [1706341040.824997, 89801, 0.0013680538395419717], [1706341073.8419628, 90001, 0.0013128981227055192], [1706341106.8798578, 90201, 0.0013422950869426131], [1706341139.9035044, 90401, 0.0013822754845023155], [1706341172.939441, 90601, 0.0015133830020204186], [1706341205.9500818, 90801, 0.0015420278068631887], [1706341238.9791026, 91001, 0.0013183329720050097], [1706341272.0065124, 91201, 0.001301624346524477], [1706341305.0448213, 91401, 0.0012853160733357072], [1706341338.0634449, 91601, 0.0013436099980026484], [1706341371.1036055, 91801, 0.0013592601753771305], [1706341404.1086974, 92001, 0.0014533555367961526], [1706341437.1458595, 92201, 0.0013676133239641786], [1706341470.164036, 92401, 0.0013797261053696275], [1706341503.1672559, 92601, 0.0013359348522499204], [1706341536.1960945, 92801, 0.0013205187860876322], [1706341569.1940837, 93001, 0.0013441708870232105], [1706341602.2116861, 93201, 0.0013367593055590987], [1706341635.211855, 93401, 0.0014004778349772096], [1706341668.2390163, 93601, 0.0012746582506224513], [1706341701.2471519, 93801, 0.001359213376417756], [1706341734.273841, 94001, 0.001368261524476111], [1706341767.3156514, 94201, 0.0013835262507200241], [1706341800.3389919, 94401, 0.0012873639352619648], [1706341833.3375251, 94601, 0.0013343808241188526], [1706341866.342622, 94801, 0.0013628378510475159], [1706341899.3719885, 95001, 0.0013219878310337663], [1706341932.3896842, 95201, 0.001217491109855473], [1706341965.4208646, 95401, 0.0012096079299226403], [1706341998.4271362, 95601, 0.001252313842996955], [1706342031.4731197, 95801, 0.0012640540953725576], [1706342064.4763727, 96001, 0.001324910088442266], [1706342145.8609204, 96201, 0.0012692846357822418], [1706342178.7871175, 96401, 0.0012579250615090132], [1706342211.7531993, 96601, 0.0012942164903506637], [1706342244.7883565, 96801, 0.0012566199293360114], [1706342277.779961, 97001, 0.0013523702509701252], [1706342310.7813942, 97201, 0.0012727759312838316], [1706342343.8505075, 97401, 0.0012730562593787909], [1706342376.8987944, 97601, 0.0013022038619965315], [1706342409.890014, 97801, 0.0013596356147900224], [1706342442.9037287, 98001, 0.0012657360639423132], [1706342475.913448, 98201, 0.001236214768141508], [1706342508.9338038, 98401, 0.0012094457633793354], [1706342541.9638631, 98601, 0.0012844055891036987], [1706342574.9628422, 98801, 0.0012224084930494428], [1706342607.9643712, 99001, 0.0011937508825212717], [1706342640.9983187, 99201, 0.0012258177157491446], [1706342673.991704, 99401, 0.0013575732009485364], [1706342707.0293865, 99601, 0.0012605988886207342], [1706342740.0396793, 99801, 0.0012669485295191407], [1706342773.06162, 100001, 0.001244616461917758], [1706342806.078952, 100201, 0.0012158959871158004], [1706342839.1063879, 100401, 0.0012027290649712086], [1706342872.1163914, 100601, 0.0012249917490407825], [1706342905.1375735, 100801, 0.001173546421341598], [1706342938.1259654, 101001, 0.0012227782281115651], [1706342971.1332364, 101201, 0.0012268894352018833], [1706343004.1423874, 101401, 0.001159254345111549], [1706343037.1408703, 101601, 0.0012395852245390415], [1706343070.1179097, 101801, 0.0011986889876425266], [1706343103.1471286, 102001, 0.0012261656811460853], [1706343136.1510828, 102201, 0.0012362739071249962], [1706343169.148228, 102401, 0.001268373103812337], [1706343202.1587982, 102601, 0.0012470283545553684], [1706343235.1712906, 102801, 0.0011897459626197815], [1706343268.199319, 103001, 0.0011915279319509864], [1706343301.201503, 103201, 0.0012009759666398168], [1706343334.2099752, 103401, 0.0011541659478098154], [1706343367.2135777, 103601, 0.001186113920994103], [1706343400.2034414, 103801, 0.0012151593109592795], [1706343433.197926, 104001, 0.0011899452656507492], [1706343514.5217535, 104201, 0.0012073745019733906], [1706343547.4200525, 104401, 0.0012099702144041657], [1706343580.3616314, 104601, 0.0012467153137549758], [1706343613.3697958, 104801, 0.0011560943676158786], [1706343646.4093492, 105001, 0.001255318522453308], [1706343679.400132, 105201, 0.0011757403844967484], [1706343712.4141078, 105401, 0.0011347132967785], [1706343745.448037, 105601, 0.0011906306026503444], [1706343778.4406173, 105801, 0.0011681371834129095], [1706343811.468736, 106001, 0.0012009614147245884], [1706343844.4837217, 106201, 0.0011308067478239536], [1706343877.527122, 106401, 0.0012637571198865771], [1706343910.542913, 106601, 0.001227409578859806], [1706343943.5660353, 106801, 0.0011430841404944658], [1706343976.5589325, 107001, 0.0012050254736095667], [1706344009.570769, 107201, 0.0011382646625861526], [1706344042.5977244, 107401, 0.0011110096238553524], [1706344075.5780225, 107601, 0.001071364153176546], [1706344108.592542, 107801, 0.0010546938283368945], [1706344141.5602956, 108001, 0.001119186170399189], [1706344174.560866, 108201, 0.0011296875309199095], [1706344207.5631506, 108401, 0.0011395490728318691], [1706344240.5587323, 108601, 0.0011012281756848097], [1706344273.5093598, 108801, 0.0011170575162395835], [1706344306.502008, 109001, 0.001104607479646802], [1706344339.5054066, 109201, 0.0010644649155437946], [1706344372.5033777, 109401, 0.0011381860822439194], [1706344405.4935966, 109601, 0.001134529011324048], [1706344438.46941, 109801, 0.0011452188482508063], [1706344471.514139, 110001, 0.0011486400617286563], [1706344504.5090683, 110201, 0.00111651502083987], [1706344537.4912074, 110401, 0.0011154352687299252], [1706344570.510218, 110601, 0.0011710402322933078], [1706344603.4648461, 110801, 0.001264238147996366], [1706344636.4444377, 111001, 0.0012236593756824732], [1706344669.4182277, 111201, 0.0012450128560885787], [1706344702.3584383, 111401, 0.0011070152977481484], [1706344735.3233564, 111601, 0.0011552773648872972], [1706344768.3532162, 111801, 0.0010499244090169668], [1706344801.3480604, 112001, 0.0011007670545950532], [1706344882.696763, 112201, 0.0010356419952586293], [1706344915.5992923, 112401, 0.0010945014655590057], [1706344948.577783, 112601, 0.0011346787214279175], [1706344981.5749714, 112801, 0.0011459743836894631], [1706345014.6009371, 113001, 0.001023944467306137], [1706345047.5719762, 113201, 0.0009967165533453226], [1706345080.5821867, 113401, 0.0010904853697866201], [1706345113.6109388, 113601, 0.0010787759674713016], [1706345146.6088545, 113801, 0.0010809531668201089], [1706345179.6018543, 114001, 0.0011394252069294453], [1706345212.6156867, 114201, 0.0011717000743374228], [1706345245.617662, 114401, 0.001067433157004416], [1706345278.5998096, 114601, 0.00101209688000381], [1706345311.6121557, 114801, 0.0010926041286438704], [1706345344.6044388, 115001, 0.0011294983560219407], [1706345377.6012788, 115201, 0.0010325469775125384], [1706345410.6151533, 115401, 0.0010460598859936], [1706345443.6210268, 115601, 0.001072535989806056], [1706345476.6060066, 115801, 0.001132235978730023], [1706345509.6436994, 116001, 0.001029469771310687], [1706345542.6020126, 116201, 0.0010227805469185114], [1706345575.5861785, 116401, 0.0010025737574324012], [1706345608.6077044, 116601, 0.0010610086610540748], [1706345641.5964727, 116801, 0.0010996173368766904], [1706345674.5813706, 117001, 0.0011022455291822553], [1706345707.6058383, 117201, 0.0010569997830316424], [1706345740.6061385, 117401, 0.0010168751468881965], [1706345773.5681772, 117601, 0.0010075323516502976], [1706345806.6004083, 117801, 0.0010723090963438153], [1706345839.594685, 118001, 0.0010437087621539831], [1706345872.6007073, 118201, 0.000999653828330338], [1706345905.6238532, 118401, 0.0010672516655176878], [1706345938.6015353, 118601, 0.0011072272900491953], [1706345971.591769, 118801, 0.0011002062819898129], [1706346004.6198444, 119001, 0.0011054392671212554], [1706346037.6272917, 119201, 0.0010064300149679184], [1706346070.5991738, 119401, 0.0009976377477869391], [1706346103.6067443, 119601, 0.0011209760559722781], [1706346136.5626638, 119801, 0.0010399477323517203], [1706346169.558823, 120001, 0.0010662631830200553], [1706346250.9047098, 120201, 0.0010380696039646864], [1706346283.8265638, 120401, 0.0009667062549851835], [1706346316.8150456, 120601, 0.0010569089790806174], [1706346349.8144267, 120801, 0.0009616874158382416], [1706346382.8167996, 121001, 0.0009704718249849975], [1706346415.8228576, 121201, 0.0009820963023230433], [1706346448.8297544, 121401, 0.00103070551995188], [1706346481.8376966, 121601, 0.0010037377942353487], [1706346514.8388762, 121801, 0.0010603221599012613], [1706346547.847071, 122001, 0.0010732471710070968], [1706346580.8158674, 122201, 0.0010045197559520602], [1706346613.8166869, 122401, 0.0009916306007653475], [1706346646.8048246, 122601, 0.0009743773262016475], [1706346679.8174517, 122801, 0.0009552408591844141], [1706346712.8153596, 123001, 0.0009969930397346616], [1706346745.8071425, 123201, 0.0010450215777382255], [1706346778.7998958, 123401, 0.0010174494236707687], [1706346811.7603543, 123601, 0.0010058468906208873], [1706346844.7421305, 123801, 0.0010573067702353], [1706346877.7149503, 124001, 0.0010459402110427618], [1706346910.7084284, 124201, 0.0009615291492082179], [1706346943.705075, 124401, 0.0010666518937796354], [1706346976.6672003, 124601, 0.0009902626043185592], [1706347009.6624446, 124801, 0.00096514803590253], [1706347042.627723, 125001, 0.000978387426584959], [1706347075.6467736, 125201, 0.0009457560954615474], [1706347108.6403735, 125401, 0.0010458837496116757], [1706347141.5919774, 125601, 0.0010186542058363557], [1706347174.5811417, 125801, 0.001016822992824018], [1706347207.5742798, 126001, 0.0009793875506147742], [1706347240.5793016, 126201, 0.0009312741458415985], [1706347273.5444813, 126401, 0.0010127833811566234], [1706347306.4998782, 126601, 0.0010079414350911975], [1706347339.452055, 126801, 0.0009470765944570303], [1706347372.4488485, 127001, 0.0010286754695698619], [1706347405.4312558, 127201, 0.000971922418102622], [1706347438.4124432, 127401, 0.000982363591901958], [1706347471.3811495, 127601, 0.00101487769279629], [1706347504.320794, 127801, 0.0010153177427127957], [1706347537.3444154, 128001, 0.0009689170401543379], [1706347618.696694, 128201, 0.0009697109926491976], [1706347651.6480737, 128401, 0.0010206970619037747], [1706347684.6134088, 128601, 0.0009990822291001678], [1706347717.6018553, 128801, 0.000954156625084579], [1706347750.6132715, 129001, 0.0008858956280164421], [1706347783.6176496, 129201, 0.000900999759323895], [1706347816.6202435, 129401, 0.0009153017890639603], [1706347849.641948, 129601, 0.0009480271837674081], [1706347882.6484222, 129801, 0.0009025444742292166], [1706347915.6266303, 130001, 0.0009250207804143429], [1706347948.6616108, 130201, 0.0009508825605735183], [1706347981.6537223, 130401, 0.0009419399430043995], [1706348014.6524086, 130601, 0.0009825273882597685], [1706348047.6573856, 130801, 0.0010110146831721067], [1706348080.652836, 131001, 0.0009601984638720751], [1706348113.6331382, 131201, 0.0009681621449999511], [1706348146.649161, 131401, 0.0009316199575550854], [1706348179.627532, 131601, 0.0009628345142118633], [1706348212.611534, 131801, 0.000958224234636873], [1706348245.5706336, 132001, 0.0009504678891971707], [1706348278.524521, 132201, 0.0009019270073622465], [1706348311.4707801, 132401, 0.0009366583544760942], [1706348344.4855719, 132601, 0.0009132747072726488], [1706348377.458679, 132801, 0.0009423281881026924], [1706348410.4380364, 133001, 0.0009197423933073878], [1706348443.4319766, 133201, 0.000975633563939482], [1706348476.4363325, 133401, 0.0009796523954719305], [1706348509.3969803, 133601, 0.0009279166115447879], [1706348542.3876865, 133801, 0.0009258039644919336], [1706348575.339093, 134001, 0.0009631665307097137], [1706348608.2632482, 134201, 0.0009431592188775539], [1706348641.2197688, 134401, 0.0009667647536844015], [1706348674.1857746, 134601, 0.0009587412350811064], [1706348707.1251678, 134801, 0.0009553571580909193], [1706348740.0512593, 135001, 0.0009852125076577067], [1706348773.0093696, 135201, 0.0009429226047359407], [1706348805.953543, 135401, 0.0009409851627424359], [1706348838.9029489, 135601, 0.0009916458511725068], [1706348871.8478947, 135801, 0.0009535048739053309], [1706348904.7965355, 136001, 0.0008890656172297895], [1706348986.1351993, 136201, 0.0009579342440702021], [1706349018.9767983, 136401, 0.0009193537989631295], [1706349051.8949375, 136601, 0.000901204941328615], [1706349084.8222523, 136801, 0.0009577902965247631], [1706349117.7812185, 137001, 0.0009812467033043504], [1706349150.7268171, 137201, 0.0009326105937361717], [1706349183.662313, 137401, 0.0008992388611659408], [1706349216.5997682, 137601, 0.0009035143302753568], [1706349249.567883, 137801, 0.0009568749228492379], [1706349282.4868546, 138001, 0.0009362073033116758], [1706349315.417321, 138201, 0.0009326733415946364], [1706349348.3987148, 138401, 0.0008842938696034253], [1706349381.3888416, 138601, 0.0008750928682275116], [1706349414.3552868, 138801, 0.000880422187037766], [1706349447.3095298, 139001, 0.0008742038626223803], [1706349480.2618232, 139201, 0.0009072554530575871], [1706349513.213918, 139401, 0.000893483345862478], [1706349546.1758337, 139601, 0.0009402777068316936], [1706349579.14216, 139801, 0.0009138283203355968], [1706349612.102704, 140001, 0.0008605322218500078], [1706349645.057885, 140201, 0.0008718091994524002], [1706349677.9927263, 140401, 0.0009604112710803747], [1706349710.9835892, 140601, 0.0009111415129154921], [1706349743.9804, 140801, 0.0009070289088413119], [1706349776.9243932, 141001, 0.0009589576511643827], [1706349809.880949, 141201, 0.0008869089651852846], [1706349842.8573651, 141401, 0.0009079751907847822], [1706349875.7972813, 141601, 0.0008715860894881189], [1706349908.7484076, 141801, 0.0008347593247890472], [1706349941.6923888, 142001, 0.0008690647664479911], [1706349974.6471925, 142201, 0.0008676580036990345], [1706350007.6145911, 142401, 0.0008140501449815929], [1706350040.5422487, 142601, 0.0008773098816163838], [1706350073.4812698, 142801, 0.0009109320817515254], [1706350106.4348538, 143001, 0.000911531038582325], [1706350139.3846514, 143201, 0.0008319218177348375], [1706350172.3446739, 143401, 0.0008674599812366068], [1706350205.3590915, 143601, 0.0009197332547046244], [1706350238.3085992, 143801, 0.0009084732737392187], [1706350271.265774, 144001, 0.0008605721523053944], [1706350352.638984, 144201, 0.0009099972085095942], [1706350385.527062, 144401, 0.0009206279646605253], [1706350418.4989512, 144601, 0.0009158441098406911], [1706350451.4746785, 144801, 0.0008623693720437586], [1706350484.4484808, 145001, 0.0008843804826028645], [1706350517.4185255, 145201, 0.00094609335064888], [1706350550.352017, 145401, 0.0009261402301490307], [1706350583.3319821, 145601, 0.0009648883133195341], [1706350616.3592587, 145801, 0.0009346982114948332], [1706350649.3366354, 146001, 0.0009277124772779644], [1706350682.3031466, 146201, 0.0009239274077117443], [1706350715.2563958, 146401, 0.0009510105010122061], [1706350748.2039623, 146601, 0.000914923963136971], [1706350781.162555, 146801, 0.0008999693673104048], [1706350814.1204607, 147001, 0.0008897544466890395], [1706350847.1344006, 147201, 0.0008977229590527713], [1706350880.1243546, 147401, 0.0008984841406345367], [1706350913.0772898, 147601, 0.0008686500368639827], [1706350946.022776, 147801, 0.0008360446663573384], [1706350978.9717002, 148001, 0.0008561649592593312], [1706351011.9115105, 148201, 0.0008145869360305369], [1706351044.8686495, 148401, 0.0008556089596822858], [1706351077.8008597, 148601, 0.0008362593944184482], [1706351110.7454708, 148801, 0.0008853128529153764], [1706351143.704142, 149001, 0.0008704356150701642], [1706351176.6426642, 149201, 0.0008692707633599639], [1706351209.5867174, 149401, 0.0008360485080629587], [1706351242.5273633, 149601, 0.0008348971605300903], [1706351275.4585953, 149801, 0.000877822982147336], [1706351308.4105582, 150001, 0.0008588011842221022], [1706351341.3439028, 150201, 0.0008409745059907436], [1706351374.2949657, 150401, 0.0008598853601142764], [1706351407.2466657, 150601, 0.0008703779894858599], [1706351440.1883514, 150801, 0.0008795937173999846], [1706351473.1321251, 151001, 0.00089931336697191], [1706351506.081344, 151201, 0.0009049558429978788], [1706351539.013235, 151401, 0.0008631848613731563], [1706351571.9632266, 151601, 0.0008721126359887421], [1706351604.8978071, 151801, 0.0008468524902127683], [1706351637.8362987, 152001, 0.000851606426294893], [1706351719.161443, 152201, 0.0008048237068578601], [1706351752.016434, 152401, 0.0008178084390237927], [1706351784.9166706, 152601, 0.0008182722958736122], [1706351817.9002268, 152801, 0.00086271419422701], [1706351850.874121, 153001, 0.0008241278701461852], [1706351883.8859463, 153201, 0.0008470366010442376], [1706351916.8613858, 153401, 0.0008553573279641569], [1706351949.8026729, 153601, 0.0008137649274431169], [1706351982.746557, 153801, 0.0008711567497812212], [1706352015.719315, 154001, 0.0008330657728947699], [1706352048.6670768, 154201, 0.0008952092030085623], [1706352081.615239, 154401, 0.0008261074544861913], [1706352114.5778651, 154601, 0.0008075176738202572], [1706352147.5137253, 154801, 0.0007959175854921341], [1706352180.4798844, 155001, 0.0007888826658017933], [1706352213.4004722, 155201, 0.0007891933200880885], [1706352246.3512802, 155401, 0.0008296854794025421], [1706352279.2809904, 155601, 0.0008414667681790888], [1706352312.1795337, 155801, 0.000832182471640408], [1706352345.1276016, 156001, 0.0008261832408607006], [1706352378.090994, 156201, 0.0008461367688141763], [1706352411.032039, 156401, 0.0008115675300359726], [1706352443.963166, 156601, 0.0007810733513906598], [1706352476.921348, 156801, 0.0008510964689776301], [1706352509.896185, 157001, 0.0007860977784730494], [1706352542.8447645, 157201, 0.0008084391010925174], [1706352575.8097668, 157401, 0.000835077662486583], [1706352608.7408514, 157601, 0.0008481272961944342], [1706352641.685996, 157801, 0.0008103798027150333], [1706352674.6443, 158001, 0.0008108433103188872], [1706352707.5804768, 158201, 0.000803461647592485], [1706352740.514955, 158401, 0.0008256041328422725], [1706352773.4632568, 158601, 0.0008475785725750029], [1706352806.408665, 158801, 0.0008112007053568959], [1706352839.349108, 159001, 0.0008355723111890256], [1706352872.2804, 159201, 0.0008495029760524631], [1706352905.2164876, 159401, 0.0008338636253029108], [1706352938.1685684, 159601, 0.0008469790918752551], [1706352971.105019, 159801, 0.0008239696035161614], [1706353004.0439847, 160001, 0.0008119243429973722], [1706353085.3866277, 160201, 0.0008057593950070441], [1706353118.2119029, 160401, 0.0008136944379657507], [1706353151.1014218, 160601, 0.0008046863949857652], [1706353184.0579271, 160801, 0.0008226886857300997], [1706353217.0659254, 161001, 0.0008490910404361784], [1706353250.0375428, 161201, 0.0008087614551186562], [1706353283.035981, 161401, 0.0007986205164343119], [1706353315.9882588, 161601, 0.0008447992149740458], [1706353348.932849, 161801, 0.0007919379859231412], [1706353381.8683763, 162001, 0.0008181001176126301], [1706353414.7973976, 162201, 0.0008199085714295506], [1706353447.7305677, 162401, 0.0008511719643138349], [1706353480.685138, 162601, 0.0007913180743344128], [1706353513.6221144, 162801, 0.0007961036753840744], [1706353546.5559235, 163001, 0.0007832659757696092], [1706353579.4229925, 163201, 0.0007861393387429416], [1706353612.3204076, 163401, 0.0007603999692946672], [1706353645.252655, 163601, 0.0007965040276758373], [1706353678.197593, 163801, 0.0008178844000212848], [1706353711.1386802, 164001, 0.0008324894006364048], [1706353744.0734448, 164201, 0.0008249773527495563], [1706353777.0247319, 164401, 0.0008648171788081527], [1706353809.9597416, 164601, 0.0008170505170710385], [1706353842.9170544, 164801, 0.0008545902092009783], [1706353875.8445215, 165001, 0.0008484636200591922], [1706353908.7910287, 165201, 0.0008239262970164418], [1706353941.7301679, 165401, 0.0008557236287742853], [1706353974.6781251, 165601, 0.0008731472189538181], [1706354007.5817099, 165801, 0.0008808571146801114], [1706354040.4297376, 166001, 0.000789808458648622], [1706354073.3575394, 166201, 0.000833640806376934], [1706354106.2886586, 166401, 0.0008081368287093937], [1706354139.2258775, 166601, 0.000844186230096966], [1706354172.1610668, 166801, 0.0007893592119216919], [1706354205.0334523, 167001, 0.0007892994326539338], [1706354237.911912, 167201, 0.0007991983438841999], [1706354270.8589387, 167401, 0.000831590557936579], [1706354303.7693002, 167601, 0.0008364328532479703], [1706354336.636611, 167801, 0.0008496419177390635], [1706354369.5326724, 168001, 0.0008594844839535654], [1706354450.803655, 168201, 0.0008036836516112089], [1706354483.6090045, 168401, 0.0008181830053217709], [1706354516.4550226, 168601, 0.0007857311866246164], [1706354549.4089956, 168801, 0.0008134330855682492], [1706354582.349149, 169001, 0.0008065985166467726], [1706354615.2887661, 169201, 0.0007445728406310081], [1706354648.2012122, 169401, 0.0007691531209275126], [1706354681.0768814, 169601, 0.0007480016211047769], [1706354714.0014727, 169801, 0.000816270534414798], [1706354746.909235, 170001, 0.0008035081555135548], [1706354779.8348463, 170201, 0.0008065233705565333], [1706354812.7774093, 170401, 0.0007879194454289973], [1706354845.6961677, 170601, 0.0008210527012124658], [1706354878.5693173, 170801, 0.0007885177037678659], [1706354911.4697492, 171001, 0.000840292836073786], [1706354944.4098938, 171201, 0.0008329604170285165], [1706354977.306084, 171401, 0.0008516788948327303], [1706355010.1458387, 171601, 0.0008293206337839365], [1706355043.0724146, 171801, 0.0007886160747148097], [1706355075.997472, 172001, 0.0007900014170445502], [1706355108.8456101, 172201, 0.0007649332983419299], [1706355141.6853466, 172401, 0.0008223898475989699], [1706355174.5338414, 172601, 0.0007963726529851556], [1706355207.4068, 172801, 0.0008302376954816282], [1706355240.2666695, 173001, 0.000785722048021853], [1706355273.1094282, 173201, 0.000829312251880765], [1706355305.9684803, 173401, 0.0007858482422307134], [1706355338.8137305, 173601, 0.0008036154322326183], [1706355371.693876, 173801, 0.0007957234629429877], [1706355404.5336158, 174001, 0.0007980208029039204], [1706355437.4047217, 174201, 0.0007801966276019812], [1706355470.2169147, 174401, 0.0008009507437236607], [1706355503.1091743, 174601, 0.0008106235763989389], [1706355535.934755, 174801, 0.0008084966684691608], [1706355568.7409775, 175001, 0.0007812700350768864], [1706355601.5814874, 175201, 0.0008051951299421489], [1706355634.4313712, 175401, 0.0008587795309722424], [1706355667.2685807, 175601, 0.0007865217630751431], [1706355700.149142, 175801, 0.0008036731742322445], [1706355732.9484928, 176001, 0.0008358488557860255], [1706355814.1885633, 176201, 0.0008401514496654272], [1706355846.9403946, 176401, 0.0008298926404677331], [1706355879.7364416, 176601, 0.000835274753626436], [1706355912.6055381, 176801, 0.0007958138594403863], [1706355945.4684389, 177001, 0.0008188752690330148], [1706355978.3776927, 177201, 0.0007702128496021032], [1706356011.2759151, 177401, 0.0007765035261400044], [1706356044.1253963, 177601, 0.0007703416049480438], [1706356077.0322049, 177801, 0.000789647689089179], [1706356109.8939562, 178001, 0.0007684333249926567], [1706356142.7659352, 178201, 0.0007743399473838508], [1706356175.6604912, 178401, 0.0007779109291732311], [1706356208.4778256, 178601, 0.0007502135704271495], [1706356241.3005824, 178801, 0.0007819719612598419], [1706356274.2070887, 179001, 0.0007728807395324111], [1706356307.0151165, 179201, 0.0007447053212672472], [1706356339.932189, 179401, 0.0007786510977894068], [1706356372.7533681, 179601, 0.0007385473581962287], [1706356405.582114, 179801, 0.0007733841193839908], [1706356438.436644, 180001, 0.0007407879456877708], [1706356471.2739415, 180201, 0.0007923420052975416], [1706356504.1395419, 180401, 0.0007586537394672632], [1706356536.957349, 180601, 0.0007897738832980394], [1706356569.7657087, 180801, 0.0007505476241931319], [1706356602.6084852, 181001, 0.0007928125560283661], [1706356635.4119294, 181201, 0.0007482568616978824], [1706356668.2220826, 181401, 0.0007601541001349688], [1706356701.0227876, 181601, 0.0007815957651473582], [1706356733.8277526, 181801, 0.0007724833558313549], [1706356766.6541877, 182001, 0.0007553074974566698], [1706356799.5085108, 182201, 0.0007438562461175025], [1706356832.3619516, 182401, 0.0007874529110267758], [1706356865.1675882, 182601, 0.0007359994924627244], [1706356897.9714875, 182801, 0.0007772291428409517], [1706356930.796119, 183001, 0.0007644993020221591], [1706356963.596364, 183201, 0.0008106985478661954], [1706356996.4093132, 183401, 0.0007592818583361804], [1706357029.2561631, 183601, 0.000749209604691714], [1706357062.0611136, 183801, 0.0007443854119628668], [1706357094.870053, 184001, 0.000769304926507175], [1706357176.1143537, 184201, 0.0007676426321268082], [1706357208.8768857, 184401, 0.0007336699636653066], [1706357241.6644492, 184601, 0.0007821463514119387], [1706357274.4646766, 184801, 0.0007665844168514013], [1706357307.3314254, 185001, 0.00074400519952178], [1706357340.156241, 185201, 0.0007514621247537434], [1706357372.9800599, 185401, 0.0007237238460220397], [1706357405.788361, 185601, 0.000769377569667995], [1706357438.6095827, 185801, 0.0007655125227756798], [1706357471.4175413, 186001, 0.0007913009612821043], [1706357504.218024, 186201, 0.0007575598428957164], [1706357537.0259688, 186401, 0.0007758199935778975], [1706357569.8299315, 186601, 0.0007692676153965294], [1706357602.620637, 186801, 0.0007809314993210137], [1706357635.4252944, 187001, 0.0007875291630625725], [1706357668.2389202, 187201, 0.0007664324366487563], [1706357701.0722022, 187401, 0.00077298772521317], [1706357733.8619921, 187601, 0.0007687438628636301], [1706357766.6650255, 187801, 0.0007713769446127117], [1706357799.4704742, 188001, 0.0008073003264144063], [1706357832.2768395, 188201, 0.0007247205940075219], [1706357865.0859034, 188401, 0.0007744882022961974], [1706357897.886745, 188601, 0.0007512721931561828], [1706357930.6962142, 188801, 0.000745172321330756], [1706357963.4846249, 189001, 0.0007358760922215879], [1706357996.2877903, 189201, 0.0007668367470614612], [1706358029.0919135, 189401, 0.0007660226547159255], [1706358061.8628578, 189601, 0.000761769711971283], [1706358094.6674263, 189801, 0.0007522797677665949], [1706358127.4386659, 190001, 0.0007581660174764693], [1706358160.2093842, 190201, 0.0007821130566298962], [1706358193.0106173, 190401, 0.000753138039726764], [1706358225.7821069, 190601, 0.0007323165773414075], [1706358258.5852356, 190801, 0.000735138775780797], [1706358291.3936796, 191001, 0.0007353165419772267], [1706358324.1618521, 191201, 0.0007367576472461224], [1706358356.9296277, 191401, 0.000750651815906167], [1706358389.7003696, 191601, 0.0007409776444546878], [1706358422.4682398, 191801, 0.0007579766097478569], [1706358455.2377846, 192001, 0.0007337814313359559], [1706358536.3986375, 192201, 0.0007352451793849468], [1706358569.1521058, 192401, 0.0007504652021452785], [1706358601.9138331, 192601, 0.0007472519646398723], [1706358634.7216158, 192801, 0.0007463172078132629], [1706358667.4953895, 193001, 0.0007307002670131624], [1706358700.2655475, 193201, 0.0007541219820268452], [1706358733.0285254, 193401, 0.0007263266597874463], [1706358765.8225882, 193601, 0.0007110752630978823], [1706358798.6072245, 193801, 0.0007238538237288594], [1706358831.3605762, 194001, 0.0007520331419073045], [1706358864.1699636, 194201, 0.0007476540631614625], [1706358896.947537, 194401, 0.0007173632038757205], [1706358929.702979, 194601, 0.0007757957209832966], [1706358962.4355602, 194801, 0.0007570204907096922], [1706358995.2015696, 195001, 0.0007270415080711246], [1706359027.9707143, 195201, 0.0007592947804369032], [1706359060.7416115, 195401, 0.0007575950003229082], [1706359093.4844913, 195601, 0.0007883964572101831], [1706359126.2314842, 195801, 0.0007884532678872347], [1706359159.025711, 196001, 0.0007323758327402174], [1706359191.7539947, 196201, 0.0007566405110992491], [1706359224.529232, 196401, 0.0007087841513566673], [1706359257.2854087, 196601, 0.000745055906008929], [1706359290.0615935, 196801, 0.0007485175156034529], [1706359322.8006701, 197001, 0.0007344372570514679], [1706359355.5508366, 197201, 0.0007543061510659754], [1706359388.282477, 197401, 0.0007818765589036047], [1706359421.032049, 197601, 0.0007543324027210474], [1706359453.7821538, 197801, 0.000763370655477047], [1706359486.5528445, 198001, 0.0007532742456533015], [1706359519.31775, 198201, 0.0007578496588394046], [1706359552.0881636, 198401, 0.0007573965121991932], [1706359584.858464, 198601, 0.0007454703445546329], [1706359617.572372, 198801, 0.000729571096599102], [1706359650.3558853, 199001, 0.000746620527934283], [1706359683.0841827, 199201, 0.0007394202402792871], [1706359715.8422134, 199401, 0.0007261594873853028], [1706359748.5977273, 199601, 0.0007287435582838953], [1706359781.3322573, 199801, 0.0007236134842969477], [1706359814.024676, 200001, 0.0007368065998889506]]
